Shock solutions for the one-dimensional information geometric regularization of compressible flow

The information geometric regularization (IGR) is an inviscid regularization of the compressible Euler equations that alters the geometry of Lagrangian characteristics to prevent trajectories from crossing in finite time. Previous work on IGR established global strong solutions in one dimension, explored thermodynamic effects of the model, and enabled large-scale simulations of compressible flow. However, a fundamental question that remains is how this regularization alters the structure and regularity of a shock-like solution. We prove existence, uniqueness modulo translation, and regularity of transonic compressive IGR shock profiles in one spatial dimension. The analysis applies to the full thermodynamic compressible Euler--IGR model with a general equation of state, subject to mild convexity hypotheses. A traveling-wave ansatz reduces the Euler--IGR equations to a degenerate second-order scalar equation for the density profile. At the sonic crossing, the elliptic coefficient degenerates: the density profile remains continuous, but its derivative diverges. The profile is a classical solution away from this single point, while at the degeneracy it retains quantified H\"older and Sobolev regularity. We also analyze the vanishing-regularization limit, showing that the shock width scales like $\sqrt{{\alpha}}$ and that the IGR profiles converge to the entropy-admissible Euler shock.

==> figures/data/igr_tw_alpha_convergence.csv <==
alpha,L1_error,L2_error,L1_ref,L2_ref,xi_s
6.250000000000000347e-03,1.964042105798035343e-01,3.908159152090982524e-01,1.927785524426343100e-01,3.905745131922407354e-01,-1.335111146528447298e-05
1.250000000000000069e-02,2.777602768245999165e-01,4.649472938939592792e-01,2.726300433990264116e-01,4.644739900269367894e-01,-1.123938784839718930e-05
2.500000000000000139e-02,3.916739288784104600e-01,5.530251753562857031e-01,3.855571048852686200e-01,5.523557736737361168e-01,-9.742272012482934562e-06
5.000000000000000278e-02,5.443747597184699361e-01,6.572282422568664906e-01,5.452600867980528232e-01,6.568654160656397512e-01,-8.666352346749055247e-06
1.000000000000000056e-01,7.324870941227469290e-01,7.784978268616595809e-01,7.711142097705372400e-01,7.811490263844814708e-01,-6.994067768884004721e-06


==> figures/data/igr_tw_alpha_convergence_meta.csv <==
name,value
R_minus,1.0
compression_ratio,4.0
kappa,1.0
gamma,1.4
L,1.0
N,501
c0,0.0
expected_L1_exponent,0.5
expected_L2_exponent,0.25
fitted_L1_slope,0.47687148493469206
fitted_L1_prefactor,2.239058484475236
fitted_L2_slope,0.24877348795578105
fitted_L2_prefactor,1.3828305001898917
reference_L1_scale,2.4384772389957634
reference_L2_scale,1.3891012297914747


==> figures/data/igr_tw_profile.csv <==
xi,xi_centered,R,U,S,R_xi,U_xi,S_xi
-1.000000000000000000e+00,-9.799818067969041646e-01,1.000000000000000000e+00,2.820024705889173866e+00,0.000000000000000000e+00,5.882658559954734301e-04,-1.658924247538278059e-03,3.854635164862888885e-03
-9.960079840319361333e-01,-9.759897908288402979e-01,1.000002350242394478e+00,2.820018078163133435e+00,1.540001027899862152e-05,5.892055836227427790e-04,-1.661566492486782646e-03,3.860769966744524717e-03
-9.920159680638722666e-01,-9.719977748607764312e-01,1.000004704236196584e+00,2.820011439889283711e+00,3.082451056690693747e-05,5.906151780123991557e-04,-1.665533723503182352e-03,3.869983443655152563e-03
-9.880239520958083999e-01,-9.680057588927125645e-01,1.000007065732837708e+00,2.820004780488793994e+00,4.629808139444691051e-05,5.929660088241917038e-04,-1.672155164549925157e-03,3.885364117508006889e-03
-9.840319361277445331e-01,-9.640137429246486978e-01,1.000009438495748082e+00,2.819998089349197823e+00,6.184538132614214589e-05,5.962618329675706264e-04,-1.681441359443278192e-03,3.906936457411973491e-03
-9.800399201596806664e-01,-9.600217269565848310e-01,1.000011826306354434e+00,2.819991355807483391e+00,7.749118625333117905e-05,6.005079134183688438e-04,-1.693407098182663027e-03,3.934734798228887998e-03
-9.760479041916167997e-01,-9.560297109885209643e-01,1.000014232970106720e+00,2.819984569133100027e+00,9.326042887192187436e-05,6.057110278163690964e-04,-1.708071440866152637e-03,3.968803395946473439e-03
-9.720558882235529330e-01,-9.520376950204570976e-01,1.000016662322544603e+00,2.819977718510859432e+00,1.091782384126105399e-04,6.118794793366078011e-04,-1.725457748009725460e-03,4.009196497925994300e-03
-9.680638722554890663e-01,-9.480456790523932309e-01,1.000019118235410787e+00,2.819970793023701461e+00,1.252699806806312210e-04,6.190231099054699371e-04,-1.745593717468503590e-03,4.055978428483917632e-03
-9.640718562874251996e-01,-9.440536630843293642e-01,1.000021604622823190e+00,2.819963781635296485e+00,1.415612984771996707e-04,6.271533159463160700e-04,-1.768511428478718606e-03,4.109223691011604229e-03
-9.600798403193613328e-01,-9.400616471162654975e-01,1.000024125447514178e+00,2.819956673172463013e+00,1.580781524437302465e-04,6.362830667825392084e-04,-1.794247393178749657e-03,4.169017087464292441e-03
-9.560878243512973551e-01,-9.360696311482015197e-01,1.000026684727148840e+00,2.819949456307358826e+00,1.748468624380716818e-04,6.464269251864607213e-04,-1.822842614164203300e-03,4.235453851860318530e-03
-9.520958083832334884e-01,-9.320776151801376530e-01,1.000029286540729201e+00,2.819942119539435854e+00,1.918941494543080495e-04,6.576010707846080550e-04,-1.854342650078202783e-03,4.308639802438935136e-03
-9.481037924151696217e-01,-9.280855992120737863e-01,1.000031935035099240e+00,2.819934651177110840e+00,2.092471782058069607e-04,6.698233259783137328e-04,-1.888797688272478075e-03,4.388691510234270753e-03
-9.441117764471057550e-01,-9.240935832440099196e-01,1.000034634431555380e+00,2.819927039319139350e+00,2.269336003890565223e-04,6.831131842375270935e-04,-1.926262624135786439e-03,4.475736483126330732e-03
-9.401197604790418882e-01,-9.201015672759460529e-01,1.000037389032578217e+00,2.819919271835651386e+00,2.449815987453085597e-04,6.974918415210140665e-04,-1.966797149210558569e-03,4.569913370295253761e-03
-9.361277445109780215e-01,-9.161095513078821861e-01,1.000040203228693247e+00,2.819911336348823738e+00,2.634199319515584392e-04,7.129822300271371205e-04,-2.010465845850608214e-03,4.671372181855613925e-03
-9.321357285429141548e-01,-9.121175353398183194e-01,1.000043081505472609e+00,2.819903220213160200e+00,2.822779804281250193e-04,7.296090548436495737e-04,-2.057338290019487294e-03,4.780274527385491336e-03
-9.281437125748502881e-01,-9.081255193717544527e-01,1.000046028450688018e+00,2.819894910495340579e+00,3.015857931494281274e-04,7.473988334680825574e-04,-2.107489162145825563e-03,4.896793873153804447e-03
-9.241516966067864214e-01,-9.041335034036905860e-01,1.000049048761628034e+00,2.819886393953618509e+00,3.213741354941568318e-04,7.663799382271463401e-04,-2.160998366112006942e-03,5.021115818221066028e-03
-9.201596806387225547e-01,-9.001414874356267193e-01,1.000052147252590062e+00,2.819877657016720551e+00,3.416745382589514435e-04,7.865826415951460149e-04,-2.217951156372159702e-03,5.153438389401817851e-03
-9.161676646706586880e-01,-8.961494714675628526e-01,1.000055328862558879e+00,2.819868685762225269e+00,3.625193478784538570e-04,8.080391645961526592e-04,-2.278438273716064388e-03,5.293972356286512533e-03
-9.121756487025948212e-01,-8.921574554994989859e-01,1.000058598663085885e+00,2.819859465894382300e+00,3.839417779394338481e-04,8.307837283325625322e-04,-2.342556089794538103e-03,5.442941566588550134e-03
-9.081836327345309545e-01,-8.881654395314351191e-01,1.000061961866377969e+00,2.819849982721338577e+00,4.059759620742564579e-04,8.548526086968877280e-04,-2.410406760561595394e-03,5.600583302174362912e-03
-9.041916167664670878e-01,-8.841734235633712524e-01,1.000065423833614409e+00,2.819840221131727276e+00,4.286570083369412032e-04,8.802841943520434143e-04,-2.482098388868422562e-03,5.767148656319452497e-03
-9.001996007984032211e-01,-8.801814075953073857e-01,1.000068990083498477e+00,2.819830165570599512e+00,4.520210550944536720e-04,9.071190480085533636e-04,-2.557745196283544697e-03,5.942902932359732729e-03
-8.962075848303393544e-01,-8.761893916272435190e-01,1.000072666301063506e+00,2.819819800014641054e+00,4.761053285877725472e-04,9.353999715671079684e-04,-2.637467705735713035e-03,6.128126067444033230e-03
-8.922155688622754877e-01,-8.721973756591796523e-01,1.000076458346744523e+00,2.819809107946645188e+00,5.009482022066968909e-04,9.651720743448777284e-04,-2.721392932768960590e-03,6.323113076247467539e-03
-8.882235528942116209e-01,-8.682053596911157856e-01,1.000080372265728990e+00,2.819798072329202654e+00,5.265892575949671084e-04,9.964828451956009303e-04,-2.809654587686546533e-03,6.528174519931390779e-03
-8.842315369261477542e-01,-8.642133437230519188e-01,1.000084414297604418e+00,2.819786675577560686e+00,5.530693476707426726e-04,1.029382228637132357e-03,-2.902393288896465851e-03,6.743637001071664701e-03
-8.802395209580838875e-01,-8.602213277549880521e-01,1.000088590886316853e+00,2.819774899531610313e+00,5.804306616761234494e-04,1.063922704602759950e-03,-2.999756786368207653e-03,6.969843682016923711e-03
-8.762475049900200208e-01,-8.562293117869241854e-01,1.000092908690455529e+00,2.819762725426959271e+00,6.087167923456426877e-04,1.100159372413145320e-03,-3.101900196874487949e-03,7.207154830560208621e-03
-8.722554890219560431e-01,-8.522372958188602077e-01,1.000097374593881039e+00,2.819750133865042585e+00,6.379728053067523774e-04,1.138150038997309821e-03,-3.208986251088198453e-03,7.455948393081300585e-03
-8.682634730538922874e-01,-8.482452798507964520e-01,1.000101995716714987e+00,2.819737104782223724e+00,6.682453108233232797e-04,1.177955311433720453e-03,-3.321185552724168020e-03,7.716620595593868918e-03
-8.642714570858283096e-01,-8.442532638827324742e-01,1.000106779426706893e+00,2.819723617417833950e+00,6.995825379987330450e-04,1.219638693768843041e-03,-3.438676849594014383e-03,7.989586572384502552e-03
-8.602794411177644429e-01,-8.402612479146686075e-01,1.000111733350996568e+00,2.819709650281110758e+00,7.320344115342436453e-04,1.263266688781072844e-03,-3.561647318444697511e-03,8.275281026582459107e-03
-8.562874251497005762e-01,-8.362692319466047408e-01,1.000116865388293919e+00,2.819695181116962157e+00,7.656526312118661082e-04,1.308908904491090652e-03,-3.690292863006257133e-03,8.574158921317142495e-03
-8.522954091816367095e-01,-8.322772159785408741e-01,1.000122183721491531e+00,2.819680186870526128e+00,8.004907541676598015e-04,1.356638165475487767e-03,-3.824818425394367095e-03,8.886696201792979380e-03
-8.483033932135728428e-01,-8.282852000104770074e-01,1.000127696830732882e+00,2.819664643650450220e+00,8.366042801342121749e-04,1.406530629637359198e-03,-3.965438312694869946e-03,9.213390552517531848e-03
-8.443113772455089761e-01,-8.242931840424131407e-01,1.000133413506957725e+00,2.819648526690839763e+00,8.740507397699825987e-04,1.458665910078593697e-03,-4.112376537711432724e-03,9.554762187305325394e-03
-8.403193612774451093e-01,-8.203011680743492740e-01,1.000139342865943082e+00,2.819631810311820530e+00,9.128897862007434583e-04,1.513127202571240559e-03,-4.265867175260075125e-03,9.911354675261404776e-03
-8.363273453093812426e-01,-8.163091521062854072e-01,1.000145494362866483e+00,2.819614467878640784e+00,9.531832899465353393e-04,1.570001419082700522e-03,-4.426154735272423528e-03,1.028373580566435859e-02
-8.323353293413173759e-01,-8.123171361382215405e-01,1.000151877807412770e+00,2.819596471759254097e+00,9.949954373742464497e-04,1.629379326843150011e-03,-4.593494551243608968e-03,1.067249848833420889e-02
-8.283433133732535092e-01,-8.083251201701576738e-01,1.000158503379448005e+00,2.819577793280322542e+00,1.038392832800161258e-03,1.691355693864693421e-03,-4.768153186565324622e-03,1.107826169537370724e-02
-8.243512974051896425e-01,-8.043331042020938071e-01,1.000165381645288010e+00,2.819558402681552778e+00,1.083444604471850425e-03,1.756029441054351992e-03,-4.950408859119019740e-03,1.150167144513903825e-02
-8.203592814371257758e-01,-8.003410882340299404e-01,1.000172523574586192e+00,2.819538269068311731e+00,1.130222514525103250e-03,1.823503800537196184e-03,-5.140551883019929026e-03,1.194340182584607488e-02
-8.163672654690619090e-01,-7.963490722659660737e-01,1.000179940557867075e+00,2.819517360362434388e+00,1.178801073130619770e-03,1.893886481454387649e-03,-5.338885131047503389e-03,1.240415606700877998e-02
-8.123752495009980423e-01,-7.923570562979022069e-01,1.000187644424737510e+00,2.819495643251145989e+00,1.229257657018534289e-03,1.967289842781383413e-03,-5.545724516447701584e-03,1.288466765563625084e-02
-8.083832335329341756e-01,-7.883650403298383402e-01,1.000195647462799542e+00,2.819473083134027114e+00,1.281672632524655242e-03,2.043831073450519398e-03,-5.761399494873318053e-03,1.338570149894752204e-02
-8.043912175648703089e-01,-7.843730243617744735e-01,1.000203962437300031e+00,2.819449644067924865e+00,1.336129483402004325e-03,2.123632380630624539e-03,-5.986253588827861009e-03,1.390805513907737885e-02
-8.003992015968064422e-01,-7.803810083937106068e-01,1.000212602611546986e+00,2.819425288709732413e+00,1.392714943567519015e-03,2.206821185865237567e-03,-6.220644933730434117e-03,1.445256001769807709e-02
-7.964071856287424644e-01,-7.763889924256466291e-01,1.000221581768125256e+00,2.819399978256939221e+00,1.451519135012402373e-03,2.293530329737336615e-03,-6.464946847439785940e-03,1.502008279480110918e-02
-7.924151696606787088e-01,-7.723969764575828734e-01,1.000230914230946011e+00,2.819373672385865337e+00,1.512635711069743039e-03,2.383898285316377041e-03,-6.719548423910190471e-03,1.561152672317282428e-02
-7.884231536926147310e-01,-7.684049604895188956e-01,1.000240614888167734e+00,2.819346329187470523e+00,1.576162005301418034e-03,2.478069380629221996e-03,-6.984855151607693297e-03,1.622783307999312030e-02
-7.844311377245509753e-01,-7.644129445214551399e-01,1.000250699216020944e+00,2.819317905100651167e+00,1.642199186201453998e-03,2.576194030737610774e-03,-7.261289558272403764e-03,1.686998265920719442e-02
-7.804391217564869976e-01,-7.604209285533911622e-01,1.000261183303582824e+00,2.819288354842903299e+00,1.710852417990960106e-03,2.678428979621116923e-03,-7.549291882525985958e-03,1.753899732579351084e-02
-7.764471057884232419e-01,-7.564289125853274065e-01,1.000272083878532836e+00,2.819257631338256243e+00,1.782231027730452055e-03,2.784937552192445764e-03,-7.849320773179221944e-03,1.823594163387429884e-02
-7.724550898203592642e-01,-7.524368966172634288e-01,1.000283418333939744e+00,2.819225685642348989e+00,1.856448679044220285e-03,2.895889917539307135e-03,-8.161854019251521888e-03,1.896192451562295558e-02
-7.684630738522953974e-01,-7.484448806491995621e-01,1.000295204756117995e+00,2.819192466864543611e+00,1.933623552700547421e-03,3.011463362440736091e-03,-8.487389307940762864e-03,1.971810103450575072e-02
-7.644710578842315307e-01,-7.444528646811356953e-01,1.000307461953599875e+00,2.819157922086942492e+00,2.013878534346202898e-03,3.131842576962640123e-03,-8.826445015545591327e-03,2.050567421442872629e-02
-7.604790419161676640e-01,-7.404608487130718286e-01,1.000320209487271406e+00,2.819121996280189446e+00,2.097341409685204994e-03,3.257219952388368256e-03,-9.179561031969337911e-03,2.132589694619645843e-02
-7.564870259481037973e-01,-7.364688327450079619e-01,1.000333467701722823e+00,2.819084632215906883e+00,2.184145067435361298e-03,3.387795891057976405e-03,-9.547299617504625968e-03,2.218007396820130539e-02
-7.524950099800399306e-01,-7.324768167769440952e-01,1.000347257757858710e+00,2.819045770375652182e+00,2.274427710319937290e-03,3.523779129508852748e-03,-9.930246295716295413e-03,2.306956393014800502e-02
-7.485029940119760639e-01,-7.284848008088802285e-01,1.000361601666828637e+00,2.819005348856228554e+00,2.368333074500572621e-03,3.665387075514559001e-03,-1.032901078398784818e-02,2.399578154338037270e-02
-7.445109780439121971e-01,-7.244927848408163618e-01,1.000376522325327810e+00,2.818963303271212251e+00,2.466010657740103085e-03,3.812846158808724795e-03,-1.074422796100466676e-02,2.496019981604628499e-02
-7.405189620758483304e-01,-7.205007688727524950e-01,1.000392043552328136e+00,2.818919566648537600e+00,2.567615956674984545e-03,3.966392196915080604e-03,-1.117655887504182509e-02,2.596435238200508339e-02
-7.365269461077844637e-01,-7.165087529046886283e-01,1.000408190127299202e+00,2.818874069323975995e+00,2.673310713576126929e-03,4.126270776154683517e-03,-1.162669179310865664e-02,2.700983592350998316e-02
-7.325349301397205970e-01,-7.125167369366247616e-01,1.000424987829982015e+00,2.818826738830343182e+00,2.783263172963179599e-03,4.292737648754041402e-03,-1.209534329339244374e-02,2.809831269324361211e-02
-7.285429141716567303e-01,-7.085247209685608949e-01,1.000442463481780342e+00,2.818777499782256335e+00,2.897648348499259896e-03,4.466059146650991352e-03,-1.258325940250917992e-02,2.923151313910614738e-02
-7.245508982035928636e-01,-7.045327050004970282e-01,1.000460644988837577e+00,2.818726273756263279e+00,3.016648300563140594e-03,4.646512612481501492e-03,-1.309121677873455354e-02,3.041123863436874172e-02
-7.205588822355288858e-01,-7.005406890324330504e-01,1.000479561386869998e+00,2.818672979166152004e+00,3.140452424934547793e-03,4.834386848884264509e-03,-1.362002394421438570e-02,3.163936432003802701e-02
-7.165668662674651301e-01,-6.965486730643692947e-01,1.000499242887830542e+00,2.818617531133241094e+00,3.269257753068632866e-03,5.029982586677306244e-03,-1.417052256749491874e-02,3.291784206241334110e-02
-7.125748502994011524e-01,-6.925566570963053170e-01,1.000519720928480183e+00,2.818559841351449879e+00,3.403269264394381821e-03,5.233612972517676099e-03,-1.474358879785515712e-02,3.424870352913682997e-02
-7.085828343313373967e-01,-6.885646411282415613e-01,1.000541028220944373e+00,2.818499817946937824e+00,3.542700211132787658e-03,5.445604077138455068e-03,-1.534013465426479345e-02,3.563406339014076746e-02
-7.045908183632734190e-01,-6.845726251601775836e-01,1.000563198805343612e+00,2.818437365332083111e+00,3.687772456166360513e-03,5.666295425129419527e-03,-1.596110947140873954e-02,3.707612264899441679e-02
-7.005988023952096633e-01,-6.805806091921138279e-01,1.000586268104578069e+00,2.818372384053579704e+00,3.838716824446475329e-03,5.896040546559788709e-03,-1.660750140331478455e-02,3.857717210571488808e-02
-6.966067864271456855e-01,-6.765885932240498501e-01,1.000610272981364179e+00,2.818304770634405987e+00,3.995773468519425720e-03,6.135207552503629813e-03,-1.728033899005877380e-02,4.013959596356164727e-02
-6.926147704590819298e-01,-6.725965772559860945e-01,1.000635251797612035e+00,2.818234417409422488e+00,4.159192248705867456e-03,6.384179733871064855e-03,-1.798069278550885539e-02,4.176587557486576702e-02
-6.886227544910179521e-01,-6.686045612879221167e-01,1.000661244476245493e+00,2.818161212354335365e+00,4.329233128560705524e-03,6.643356186401661034e-03,-1.870967705376723467e-02,4.345859334345236052e-02
-6.846307385229541964e-01,-6.646125453198583610e-01,1.000688292565567350e+00,2.818085038907756967e+00,4.506166586190518686e-03,6.913152461365257295e-03,-1.946845153260876385e-02,4.522043677945481593e-02
-6.806387225548902187e-01,-6.606205293517943833e-01,1.000716439306276406e+00,2.818005775786086797e+00,4.690274042091102658e-03,7.194001244087644409e-03,-2.025822326942573401e-02,4.705420271904651314e-02
-6.766467065868263520e-01,-6.566285133837305166e-01,1.000745729701248754e+00,2.817923296790916243e+00,4.881848304154834395e-03,7.486353060770056800e-03,-2.108024853050701961e-02,4.896280171071912962e-02
-6.726546906187624852e-01,-6.526364974156666499e-01,1.000776210588198767e+00,2.817837470608664407e+00,5.081194030527091954e-03,7.790677015663050042e-03,-2.193583478892088476e-02,5.094926258002794445e-02
-6.686626746506986185e-01,-6.486444814476027831e-01,1.000807930715345906e+00,2.817748160602114194e+00,5.288628211052026629e-03,8.107461559092143943e-03,-2.282634279182370329e-02,5.301673717436787558e-02
-6.646706586826347518e-01,-6.446524654795389164e-01,1.000840940820207470e+00,2.817655224593542229e+00,5.504480668015565570e-03,8.437215287955268650e-03,-2.375318871113038868e-02,5.516850529654777902e-02
-6.606786427145708851e-01,-6.406604495114750497e-01,1.000875293711656955e+00,2.817558514639084688e+00,5.729094576976567765e-03,8.780467780624690022e-03,-2.471784638230910616e-02,5.740797983781824321e-02
-6.566866267465070184e-01,-6.366684335434111830e-01,1.000911044355382140e+00,2.817457876793993954e+00,5.962827008488602587e-03,9.137770466935535296e-03,-2.572184963248538847e-02,5.973871211266557069e-02
-6.526946107784431517e-01,-6.326764175753473163e-01,1.000948249962889891e+00,2.817353150868415312e+00,6.206049491527476647e-03,9.509697535079908448e-03,-2.676679470217995654e-02,6.216439740493855115e-02
-6.487025948103792850e-01,-6.286844016072834496e-01,1.000986970084205119e+00,2.817244170173311524e+00,6.459148599485153852e-03,9.896846877552434307e-03,-2.785434276585744065e-02,6.468888073681579309e-02
-6.447105788423154182e-01,-6.246923856392195828e-01,1.001027266704427321e+00,2.817130761256117388e+00,6.722526559651331723e-03,1.029984107724146725e-02,-2.898622255343001955e-02,6.731616286503201707e-02
-6.407185628742515515e-01,-6.207003696711557161e-01,1.001069204344302799e+00,2.817012743625733062e+00,6.996601887084619165e-03,1.071932843528600188e-02,-3.016423307626265454e-02,7.005040651199391510e-02
-6.367265469061875738e-01,-6.167083537030917384e-01,1.001112850164988410e+00,2.816889929466412923e+00,7.281810043848757630e-03,1.115598404355466755e-02,-3.139024646461995721e-02,7.289594284724505713e-02
-6.327345309381238181e-01,-6.127163377350279827e-01,1.001158274077185384e+00,2.816762123340111224e+00,7.578604124605536896e-03,1.161051090268472308e-02,-3.266621091800354232e-02,7.585727822193075176e-02
-6.287425149700598404e-01,-6.087243217669640050e-01,1.001205548854830152e+00,2.816629121876813802e+00,7.887455569633772257e-03,1.208364108832427064e-02,-3.399415377452757320e-02,7.893910116976698976e-02
-6.247504990019960847e-01,-6.047323057989002493e-01,1.001254750253539161e+00,2.816490713452378891e+00,8.208854906307738730e-03,1.257613696721193719e-02,-3.537618470253283548e-02,8.214628968110773699e-02
-6.207584830339321069e-01,-6.007402898308362715e-01,1.001305957134009494e+00,2.816346677853387437e+00,8.543312520193246939e-03,1.308879246610672453e-02,-3.681449902140013913e-02,8.548391876536577672e-02
-6.167664670658683512e-01,-5.967482738627725158e-01,1.001359251590593802e+00,2.816196785928475332e+00,8.891359456893788149e-03,1.362243439525911981e-02,-3.831138115467790095e-02,8.895726830803606100e-02
-6.127744510978043735e-01,-5.927562578947085381e-01,1.001414719085269134e+00,2.816040799225612901e+00,9.253548255868437877e-03,1.417792382939353502e-02,-3.986920822209885640e-02,9.257183123652139300e-02
-6.087824351297406178e-01,-5.887642419266447824e-01,1.001472448587235720e+00,2.815878469614762292e+00,9.630453817479178724e-03,1.475615754823422776e-02,-4.149045377427242054e-02,9.633332200239526355e-02
-6.047904191616766401e-01,-5.847722259585808047e-01,1.001532532718388824e+00,2.815709538895337261e+00,1.002267430452619124e-02,1.535806953995688673e-02,-4.317769167747428916e-02,1.002476853960802827e-01
-6.007984031936128844e-01,-5.807802099905170490e-01,1.001595067904919922e+00,2.815533738387852036e+00,1.043083207964756731e-02,1.598463256996751625e-02,-4.493360015302026722e-02,1.043211057029996558e-01
-5.968063872255489066e-01,-5.767881940224530712e-01,1.001660154535314762e+00,2.815350788509128233e+00,1.085557467997211312e-02,1.663685981866080965e-02,-4.676096597903674906e-02,1.085600162178660677e-01
-5.928143712574850399e-01,-5.727961780543892045e-01,1.001727897125028965e+00,2.815160398330403435e+00,1.129757583045898350e-02,1.731580659017595281e-02,-4.866268885763867097e-02,1.129711091224986641e-01
-5.888223552894211732e-01,-5.688041620863253378e-01,1.001798404488130512e+00,2.814962265117668228e+00,1.175753649741739792e-02,1.802257209678259642e-02,-5.064178595765243818e-02,1.175613457489709662e-01
-5.848303393213573065e-01,-5.648121461182614711e-01,1.001871789916220834e+00,2.814756073853513563e+00,1.223618598376829958e-02,1.875830132172495723e-02,-5.270139663770250643e-02,1.223379672373948457e-01
-5.808383233532934398e-01,-5.608201301501976044e-01,1.001948171364950735e+00,2.814541496739759729e+00,1.273428306765111984e-02,1.952418696409097265e-02,-5.484478735629517293e-02,1.273085056017026762e-01
-5.768463073852295731e-01,-5.568281141821337377e-01,1.002027671648469065e+00,2.814318192680105746e+00,1.325261718602632754e-02,2.032147147011187371e-02,-5.707535677760138676e-02,1.324807952214158702e-01
-5.728542914171657063e-01,-5.528360982140698709e-01,1.002110418642157219e+00,2.814085806741995377e+00,1.379200966502058812e-02,2.115144915458699870e-02,-5.939664107933290832e-02,1.378629847718450263e-01
-5.688622754491018396e-01,-5.488440822460060042e-01,1.002196545494014712e+00,2.813843969596895533e+00,1.435331499876246752e-02,2.201546841688184486e-02,-6.181231947088551559e-02,1.434635496090934104e-01
-5.648702594810379729e-01,-5.448520662779421375e-01,1.002286190845086411e+00,2.813592296938108195e+00,1.493742217860671850e-02,2.291493405596156663e-02,-6.432621992959612622e-02,1.492913046252562215e-01
-5.608782435129741062e-01,-5.408600503098782708e-01,1.002379499059331769e+00,2.813330388875255661e+00,1.554525607457990510e-02,2.385130968929161099e-02,-6.694232516360264229e-02,1.553554175904575674e-01
-5.568862275449102395e-01,-5.368680343418144041e-01,1.002476620463364165e+00,2.813057829304491442e+00,1.617777887111615520e-02,2.482612028076403021e-02,-6.966477881028099173e-02,1.616654229992342540e-01
-5.528942115768463728e-01,-5.328760183737505374e-01,1.002577711596503551e+00,2.812774185253500203e+00,1.683599155904569322e-02,2.584095478270853619e-02,-7.249789187848830474e-02,1.682312364367630209e-01
-5.489021956087825060e-01,-5.288840024056866707e-01,1.002682935471609360e+00,2.812479006200282683e+00,1.752093548599331641e-02,2.689746889784316863e-02,-7.544614944456778938e-02,1.750631694841264518e-01
-5.449101796407185283e-01,-5.248919864376226929e-01,1.002792461847184846e+00,2.812171823364699730e+00,1.823369396736618242e-02,2.799738796677786468e-02,-7.851421761084274864e-02,1.821719451786311950e-01
-5.409181636726547726e-01,-5.208999704695589372e-01,1.002906467511264221e+00,2.811852148971709209e+00,1.897539396016179047e-02,2.914250998770739898e-02,-8.170695073760123051e-02,1.895687140501070289e-01
-5.369261477045907949e-01,-5.169079545014949595e-01,1.003025136577625709e+00,2.811519475485176667e+00,1.974720780196137504e-02,3.033470877478805505e-02,-8.502939895852475172e-02,1.972650707512876855e-01
-5.329341317365270392e-01,-5.129159385334312038e-01,1.003148660794895175e+00,2.811173274811118894e+00,2.055035501749169491e-02,3.157593726160712322e-02,-8.848681598857420505e-02,2.052730712977695882e-01
-5.289421157684630614e-01,-5.089239225653672261e-01,1.003277239869135640e+00,2.810812997469183117e+00,2.138610419524544781e-02,3.286823095815805118e-02,-9.208466723820052380e-02,2.136052509438404190e-01
-5.249500998003993057e-01,-5.049319065973034704e-01,1.003411081800549054e+00,2.810438071731121479e+00,2.225577493671493379e-02,3.421371156798613811e-02,-9.582863824201698355e-02,2.222746427066725483e-01
-5.209580838323353280e-01,-5.009398906292394926e-01,1.003550403234948041e+00,2.810047902724980062e+00,2.316073988089395463e-02,3.561459077511130999e-02,-9.972464341741674176e-02,2.312947965678699702e-01
-5.169660678642715723e-01,-4.969478746611756814e-01,1.003695429830689712e+00,2.809641871503664401e+00,2.410242680676999427e-02,3.707317420770550598e-02,-1.037788351602735720e-01,2.406797993614040176e-01
-5.129740518962075946e-01,-4.929558586931117037e-01,1.003846396641796090e+00,2.809219334076513253e+00,2.508232081658445800e-02,3.859186558946703371e-02,-1.079976132949133361e-01,2.504442953796376381e-01
-5.089820359281437279e-01,-4.889638427250478370e-01,1.004003548518030753e+00,2.808779620402436894e+00,2.610196660278907288e-02,4.017317108745999121e-02,-1.123876348882960063e-01,2.606035077116223841e-01
-5.049900199600798611e-01,-4.849718267569839703e-01,1.004167140522733925e+00,2.808322033343143342e+00,2.716297080163965205e-02,4.181970386726163724e-02,-1.169558244429104860e-01,2.711732603376703077e-01
-5.009980039920159944e-01,-4.809798107889201035e-01,1.004337438369266478e+00,2.807845847574916842e+00,2.826700443649765582e-02,4.353418886641691188e-02,-1.217093844819590320e-01,2.821700010012253013e-01
-4.970059880239521277e-01,-4.769877948208562368e-01,1.004514718876956758e+00,2.807350308457351229e+00,2.941580545398103652e-02,4.531946779735562814e-02,-1.266558065393698362e-01,2.936108248757468009e-01
-4.930139720558882610e-01,-4.729957788527923701e-01,1.004699270447488857e+00,2.806834630857397261e+00,3.061118135617513225e-02,4.717850439328685752e-02,-1.318028825721701547e-01,3.055134990549152052e-01
-4.890219560878243943e-01,-4.690037628847285034e-01,1.004891393562731494e+00,2.806297997927007515e+00,3.185501193223427840e-02,4.911438990923500114e-02,-1.371587168072292140e-01,3.178964878805892180e-01
-4.850299401197605276e-01,-4.650117469166646367e-01,1.005091401305047594e+00,2.805739559832618468e+00,3.314925209275876306e-02,5.113034889279788331e-02,-1.427317380392422452e-01,3.307789791330603135e-01
-4.810379241516966609e-01,-4.610197309486007700e-01,1.005299619901196984e+00,2.805158432434632587e+00,3.449593481042545484e-02,5.322974523961931936e-02,-1.485307123959130338e-01,3.441809111047545167e-01
-4.770459081836327941e-01,-4.570277149805369032e-01,1.005516389290992629e+00,2.804553695915014355e+00,3.589717417042614933e-02,5.541608854888124824e-02,-1.545647565849286031e-01,3.581230005739998723e-01
-4.730538922155689274e-01,-4.530356990124730365e-01,1.005742063721946522e+00,2.803924393351032052e+00,3.735516853437670370e-02,5.769304079672110674e-02,-1.608433516421419462e-01,3.726267717051469086e-01
-4.690618762475050607e-01,-4.490436830444091698e-01,1.005977012371205959e+00,2.803269529233122892e+00,3.887220382138845132e-02,6.006442334451378429e-02,-1.673763571950320495e-01,3.877145858873066175e-01
-4.650698602794411940e-01,-4.450516670763453031e-01,1.006221619996154226e+00,2.802588067924789872e+00,4.045065691010707454e-02,6.253422430218336103e-02,-1.741740262616314483e-01,4.034096725363707225e-01
-4.610778443113773273e-01,-4.410596511082814364e-01,1.006476287615135634e+00,2.801878932062348948e+00,4.209299916560715893e-02,6.510660626652509109e-02,-1.812470206014537566e-01,4.197361608745648898e-01
-4.570858283433134606e-01,-4.370676351402175697e-01,1.006741433219838999e+00,2.801141000892305222e+00,4.380180009502732119e-02,6.778591445629444934e-02,-1.886064266365024000e-01,4.367191127032587494e-01
-4.530938123752495938e-01,-4.330756191721537030e-01,1.007017492520974278e+00,2.800373108544028877e+00,4.557973113600644055e-02,7.057668526832117095e-02,-1.962637719636887157e-01,4.543845561899707008e-01
-4.491017964071857271e-01,-4.290836032040898362e-01,1.007304919728967407e+00,2.799574042235343896e+00,4.742956958193089712e-02,7.348365527847988687e-02,-2.042310424747610376e-01,4.727595206758877788e-01
-4.451097804391217494e-01,-4.250915872360258585e-01,1.007604188371501008e+00,2.798742540408573731e+00,4.935420264811152258e-02,7.651177071464587698e-02,-2.125207001046274524e-01,4.918720725185549147e-01
-4.411177644710578827e-01,-4.210995712679619918e-01,1.007915792149842948e+00,2.797877290794478888e+00,5.135663168304804849e-02,7.966619743125136210e-02,-2.211457012310712456e-01,5.117513519862921800e-01
-4.371257485029940160e-01,-4.171075552998981251e-01,1.008240245836022009e+00,2.796976928401464058e+00,5.343997652897991557e-02,8.295233141410562894e-02,-2.301195157409933467e-01,5.324276111994301619e-01
-4.331337325349301492e-01,-4.131155393318342584e-01,1.008578086213029357e+00,2.796040033427352522e+00,5.560748003588966704e-02,8.637580984971293674e-02,-2.394561467881177463e-01,5.539322531325859833e-01
-4.291417165668662825e-01,-4.091235233637703916e-01,1.008929873060371074e+00,2.795065129090922085e+00,5.786251273323195221e-02,8.994252279426007135e-02,-2.491701512634854065e-01,5.762978716799471712e-01
-4.251497005988024158e-01,-4.051315073957065249e-01,1.009296190187434661e+00,2.794050679380323476e+00,6.020857766358123087e-02,9.365862547878123223e-02,-2.592766609970246217e-01,5.995582927742623136e-01
-4.211576846307385491e-01,-4.011394914276426582e-01,1.009677646517287419e+00,2.792995086715421404e+00,6.264931538241991227e-02,9.753055129226595454e-02,-2.697914047157042305e-01,6.237486165622950773e-01
-4.171656686626746824e-01,-3.971474754595787915e-01,1.010074877223700263e+00,2.791896689520994457e+00,6.518850912823737076e-02,1.015650254858257995e-01,-2.807307307794696394e-01,6.489052606244601895e-01
-4.131736526946108157e-01,-3.931554594915149248e-01,1.010488544924359910e+00,2.790753759707653714e+00,6.783009016708141381e-02,1.057690796440198255e-01,-2.921116307156771952e-01,6.750660042196973132e-01
-4.091816367265469490e-01,-3.891634435234510581e-01,1.010919340933432942e+00,2.789564500057247542e+00,7.057814331560585686e-02,1.101500669744552852e-01,-3.039517635770526693e-01,7.022700335405395178e-01
-4.051896207584830822e-01,-3.851714275553871913e-01,1.011367986576850564e+00,2.788327041509425452e+00,7.343691264658391837e-02,1.147156784696505838e-01,-3.162694811456955302e-01,7.305579879508982133e-01
-4.011976047904192155e-01,-3.811794115873233246e-01,1.011835234573909226e+00,2.787039440345942864e+00,7.641080738073902090e-02,1.194739599990271017e-01,-3.290838540049672023e-01,7.599720071702439350e-01
-3.972055888223553488e-01,-3.771873956192594579e-01,1.012321870489018449e+00,2.785699675269206033e+00,7.950440796856783621e-02,1.244333303940976521e-01,-3.424146985030132040e-01,7.905557793643237519e-01
-3.932135728542914821e-01,-3.731953796511955912e-01,1.012828714257694385e+00,2.784305644371447119e+00,8.272247236568808226e-02,1.296026005950210447e-01,-3.562826046321227458e-01,8.223545900948747711e-01
-3.892215568862276154e-01,-3.692033636831317245e-01,1.013356621791174250e+00,2.782855161990845261e+00,8.606994250499422350e-02,1.349909939312397000e-01,-3.707089648457824183e-01,8.554153720658183024e-01
-3.852295409181637487e-01,-3.652113477150678578e-01,1.013906486664331030e+00,2.781345955450805985e+00,8.955195096864598803e-02,1.406081676156389904e-01,-3.857160038375210265e-01,8.897867555981060494e-01
-3.812375249500998819e-01,-3.612193317470039911e-01,1.014479241891897976e+00,2.779775661678519860e+00,9.317382786264327699e-02,1.464642355374081717e-01,-4.013268093036265194e-01,9.255191197492260713e-01
-3.772455089820360152e-01,-3.572273157789401243e-01,1.015075861798362178e+00,2.778141823698840440e+00,9.694110789634691194e-02,1.525697924463429445e-01,-4.175653637131150342e-01,9.626646439837571734e-01
-3.732534930139721485e-01,-3.532352998108762576e-01,1.015697363987277946e+00,2.776441886999418962e+00,1.008595376689072065e-01,1.589359396291172288e-01,-4.344565771083552796e-01,1.001277360287519347e+00
-3.692614770459082818e-01,-3.492432838428123909e-01,1.016344811416159510e+00,2.774673195762955569e+00,1.049350831641193693e-01,1.655743121853845423e-01,-4.520263209564998608e-01,1.041413205595131064e+00
-3.652694610778444151e-01,-3.452512678747485242e-01,1.017019314583568423e+00,2.772832988962327772e+00,1.091739374546529806e-01,1.724971080223554054e-01,-4.703014630757860193e-01,1.083130074393032993e+00
-3.612774451097804373e-01,-3.412592519066845465e-01,1.017722033835499529e+00,2.770918396314284049e+00,1.135825286160163650e-01,1.797171186946115995e-01,-4.893099036548802516e-01,1.126487871327997103e+00
-3.572854291417165706e-01,-3.372672359386206797e-01,1.018454181798695179e+00,2.768926434087313648e+00,1.181675278498650616e-01,1.872477622297736843e-01,-5.090806123904716429e-01,1.171548563647039076e+00
-3.532934131736527039e-01,-3.332752199705568130e-01,1.019217025949110456e+00,2.766854000759184640e+00,1.229358578156063420e-01,1.951031180892783823e-01,-5.296436667580403101e-01,1.218376233248555929e+00
-3.493013972055888372e-01,-3.292832040024929463e-01,1.020011891324358100e+00,2.764697872519627175e+00,1.278947011681903501e-01,2.032979644298080757e-01,-5.510302914379751060e-01,1.267037128116544897e+00
-3.453093812375249705e-01,-3.252911880344290796e-01,1.020840163389667765e+00,2.762454698613512782e+00,1.330515092991209070e-01,2.118478178443155002e-01,-5.732728989147961585e-01,1.317599712872315587e+00
-3.413173652694611038e-01,-3.212991720663652129e-01,1.021703291067626029e+00,2.760120996519837888e+00,1.384140112765290809e-01,2.207689757776449824e-01,-5.964051312659663928e-01,1.370134718145117114e+00
-3.373253493013972371e-01,-3.173071560983013462e-01,1.022602789942782753e+00,2.757693146961746056e+00,1.439902229789211674e-01,2.300785618300551505e-01,-6.204619031570006715e-01,1.424715188430363932e+00
-3.333333333333333703e-01,-3.133151401302374794e-01,1.023540245653095537e+00,2.755167388742771450e+00,1.497884564157614395e-01,2.397945741811327025e-01,-6.454794460571077197e-01,1.481416528061705318e+00
-3.293413173652695036e-01,-3.093231241621736127e-01,1.024517317481155043e+00,2.752539813404418556e+00,1.558173292265461196e-01,2.499359373892957592e-01,-6.714953536910271970e-01,1.540316544885733219e+00
-3.253493013972056369e-01,-3.053311081941097460e-01,1.025535742159197738e+00,2.749806359700148750e+00,1.620857743482106983e-01,2.605225578444674284e-01,-6.985486287369777614e-01,1.601495491169863561e+00
-3.213572854291417702e-01,-3.013390922260458793e-01,1.026597337903067064e+00,2.746962807880810153e+00,1.686030498387565135e-01,2.715753831793961126e-01,-7.266797307828398722e-01,1.665036101228974497e+00
-3.173652694610779035e-01,-2.973470762579820126e-01,1.027704008691568083e+00,2.744004773786488549e+00,1.753787488428470986e-01,2.831164659750129431e-01,-7.559306255524674834e-01,1.731023625200359906e+00
-3.133732534930140368e-01,-2.933550602899181459e-01,1.028857748809055117e+00,2.740927702739730076e+00,1.824228096826472356e-01,2.951690321258126914e-01,-7.863448354070392554e-01,1.799545858318873703e+00
-3.093812375249501700e-01,-2.893630443218542792e-01,1.030060647670616447e+00,2.737726863235081964e+00,1.897455260544862465e-01,3.077575542697275068e-01,-8.179674911308587593e-01,1.870693164985879120e+00
-3.053892215568863033e-01,-2.853710283537904124e-01,1.031314894950929206e+00,2.734397340419826961e+00,1.973575573089603186e-01,3.209078307265258445e-01,-8.508453850075149427e-01,1.944558496841239048e+00
-3.013972055888224366e-01,-2.813790123857265457e-01,1.032622786039690599e+00,2.730934029360825743e+00,2.052699387886922633e-01,3.346470704339026270e-01,-8.850270251916817488e-01,2.021237403961035017e+00
-2.974051896207585699e-01,-2.773869964176626790e-01,1.033986727848605014e+00,2.727331628092307891e+00,2.134940921943606629e-01,3.490039844201362484e-01,-9.205626913797689825e-01,2.100828038203987447e+00
-2.934131736526947032e-01,-2.733949804495988123e-01,1.035409244997136824e+00,2.723584630439505272e+00,2.220418359453648627e-01,3.640088844092588261e-01,-9.575044917850131787e-01,2.183431147628922542e+00
-2.894211576846308365e-01,-2.694029644815349456e-01,1.036892986406762862e+00,2.719687318612941329e+00,2.309253954971131062e-01,3.796937892169012230e-01,-9.959064214213939614e-01,2.269150060784159706e+00
-2.854291417165669698e-01,-2.654109485134710789e-01,1.038440732336193939e+00,2.715633755568242158e+00,2.401574135716886271e-01,3.960925396644938701e-01,-1.035824421699797604e+00,2.358090659534598288e+00
-2.814371257485031030e-01,-2.614189325454072121e-01,1.040055401893106080e+00,2.711417777126268636e+00,2.497509602531808870e-01,4.132409228195399464e-01,-1.077316441344846387e+00,2.450361338954602619e+00
-2.774451097804392363e-01,-2.574269165773433454e-01,1.041740061061299905e+00,2.707032983848389307e+00,2.597195428926306615e-01,4.311768064574437176e-01,-1.120442498641732065e+00,2.546072952649443888e+00
-2.734530938123752586e-01,-2.534349006092793677e-01,1.043497931285980007e+00,2.702472732661624022e+00,2.700771157607941841e-01,4.499402847401370309e-01,-1.165264745027065230e+00,2.645338741690410611e+00
-2.694610778443113919e-01,-2.494428846412155010e-01,1.045332398664015505e+00,2.697730128228398527e+00,2.808380893790665134e-01,4.695738362173074165e-01,-1.211847530039466214e+00,2.748274245140496230e+00
-2.654690618762475252e-01,-2.454508686731516343e-01,1.047247023790708997e+00,2.692798014055518774e+00,2.920173394506051512e-01,4.901224953863163591e-01,-1.260257467663110198e+00,2.854997189948078162e+00
-2.614770459081836584e-01,-2.414588527050877675e-01,1.049245552319794328e+00,2.687668963336879990e+00,3.036302153041441354e-01,5.116340391854521386e-01,-1.310563504096049714e+00,2.965627357712426804e+00
-2.574850299401197917e-01,-2.374668367370239008e-01,1.051331926299175823e+00,2.682335269524273702e+00,3.156925477525525103e-01,5.341591899606896732e-01,-1.362836986997716826e+00,3.080286425570113895e+00
-2.534930139720559250e-01,-2.334748207689600341e-01,1.053510296351416686e+00,2.676788936620421389e+00,3.282206562565457286e-01,5.577518366276024153e-01,-1.417151736281157426e+00,3.199097778129699421e+00
-2.495009980039920583e-01,-2.294828048008961674e-01,1.055785034775244435e+00,2.671021669188085035e+00,3.412313552709944631e-01,5.824692759609604309e-01,-1.473584116542451472e+00,3.322186287048790820e+00
-2.455089820359281916e-01,-2.254907888328323007e-01,1.058160749652502286e+00,2.665024862068701594e+00,3.547419596369201233e-01,6.083724761816142745e-01,-1.532213111244904447e+00,3.449678054455874054e+00
-2.415169660678643249e-01,-2.214987728647684340e-01,1.060642300054139620e+00,2.658789589803487896e+00,3.687702888661474887e-01,6.355263652811515840e-01,-1.593120398808272720e+00,3.581700115981641730e+00
-2.375249500998004581e-01,-2.175067568967045673e-01,1.063234812449157962e+00,2.652306595749302165e+00,3.833346701477775564e-01,6.640001468387879413e-01,-1.656390430804518754e+00,3.718380098695672320e+00
-2.335329341317365914e-01,-2.135147409286407005e-01,1.065943698432093800e+00,2.645566280880663257e+00,3.984539398856998815e-01,6.938676464366153596e-01,-1.722110512503468360e+00,3.859845828669427714e+00
-2.295409181636727247e-01,-2.095227249605768338e-01,1.068774673897753713e+00,2.638558692268335726e+00,4.141474435539336252e-01,7.252076921934360598e-01,-1.790370886089979630e+00,4.006224882294663558e+00
-2.255489021956088580e-01,-2.055307089925129671e-01,1.071733779806891773e+00,2.631273511223369610e+00,4.304350336319791026e-01,7.581045334059979268e-01,-1.861264816948272616e+00,4.157644074769198284e+00
-2.215568862275449913e-01,-2.015386930244491004e-01,1.074827404703390554e+00,2.623700041093935731e+00,4.473370653540595931e-01,7.926483018310364059e-01,-1.934888683510107121e+00,4.314228878370284903e+00
-2.175648702594811246e-01,-1.975466770563852337e-01,1.078062309162828303e+00,2.615827194699970715e+00,4.648743899752281195e-01,8.289355207737401088e-01,-2.011342071291380762e+00,4.476102762244928535e+00
-2.135728542914172579e-01,-1.935546610883213670e-01,1.081445652374238620e+00,2.607643481388090212e+00,4.830683452218469398e-01,8.670696678762226384e-01,-2.090727871884159317e+00,4.643386444400827706e+00
-2.095808383233533911e-01,-1.895626451202575002e-01,1.084985021081999568e+00,2.599136993685782659e+00,5.019407425546220658e-01,9.071617983555881892e-01,-2.173152387867236968e+00,4.816197045433890267e+00
-2.055888223552895244e-01,-1.855706291521936335e-01,1.088688461143544783e+00,2.590295393529802759e+00,5.215138508276846441e-01,9.493312364282076032e-01,-2.258725444808136196e+00,4.994647132148597457e+00
-2.015968063872256577e-01,-1.815786131841297668e-01,1.092564511991606091e+00,2.581105898038576818e+00,5.418103758767820466e-01,9.937063438260338444e-01,-2.347560511820313334e+00,5.178843637715346837e+00
-1.976047904191617910e-01,-1.775865972160659001e-01,1.096622244327784657e+00,2.571555264792036777e+00,5.628534355128327338e-01,1.040425375673549979e+00,-2.439774832468954546e+00,5.368886643209350495e+00
-1.936127744510979243e-01,-1.735945812480020334e-01,1.100871301418141490e+00,2.561629776574628092e+00,5.846665293320920664e-01,1.089637435603748372e+00,-2.535489568233177948e+00,5.564868003317095635e+00
-1.896207584830339465e-01,-1.696025652799380556e-01,1.105321944412445356e+00,2.551315225527537311e+00,6.072735026808719905e-01,1.141503543895083794e+00,-2.634829957240444553e+00,5.766869796606365561e+00
-1.856287425149700798e-01,-1.656105493118741889e-01,1.109985102167802884e+00,2.540596896644522928e+00,6.306985040284969202e-01,1.196197834669732174e+00,-2.737925491612037909e+00,5.974962577970377886e+00
-1.816367265469062131e-01,-1.616185333438103222e-01,1.114872426126375382e+00,2.529459550531131917e+00,6.549659349063643443e-01,1.253908900884027844e+00,-2.844910117525475624e+00,6.189203407600028406e+00
-1.776447105788423464e-01,-1.576265173757464555e-01,1.119996350877455749e+00,2.517887405329346961e+00,6.801003914605514566e-01,1.314841309055168495e+00,-2.955922463035767223e+00,6.409633626994180489e+00
-1.736526946107784797e-01,-1.536345014076825888e-01,1.125370161128811830e+00,2.505864117687752302e+00,7.061265965385226107e-01,1.379217309538006475e+00,-3.071106099879555629e+00,6.636276348039416462e+00
-1.696606786427146130e-01,-1.496424854396187221e-01,1.131008065923667427e+00,2.493372762630235329e+00,7.330693210839513974e-01,1.447278772818378911e+00,-3.190609846916693471e+00,6.869133615812807570e+00
-1.656686626746507462e-01,-1.456504694715548553e-01,1.136925281071473615e+00,2.480395812142988987e+00,7.609532934433989038e-01,1.519289387937533320e+00,-3.314588124667303681e+00,7.108183199415680775e+00
-1.616766467065868795e-01,-1.416584535034909886e-01,1.143138120917180700e+00,2.466915112258321940e+00,7.898030949907020037e-01,1.595537166036109511e+00,-3.443201372644502545e+00,7.353374957542143875e+00
-1.576846307385230128e-01,-1.376664375354271219e-01,1.149664100760384722e+00,2.452911858362818442e+00,8.196430402432774986e-01,1.676337300418424547e+00,-3.576616543991121500e+00,7.604626716347827831e+00
-1.536926147704591461e-01,-1.336744215673632552e-01,1.156522051459443645e+00,2.438366568394018330e+00,8.504970393726709599e-01,1.762035444886549840e+00,-3.715007695456217007e+00,7.861819586133024451e+00
-1.497005988023952794e-01,-1.296824055992993885e-01,1.163732248024947902e+00,2.423259053511008787e+00,8.823884406906026268e-01,1.853011484902651773e+00,-3.858556695211531107e+00,8.124792629941392619e+00
-1.457085828343314127e-01,-1.256903896312355218e-01,1.171316554332917814e+00,2.407568385725769922e+00,9.153398503112171181e-01,1.949683892082475722e+00,-4.007454076673442778e+00,8.393336780770649597e+00
-1.417165668662675460e-01,-1.216983736631716551e-01,1.179298586484688105e+00,2.391272861858711796e+00,9.493729257361249729e-01,2.052514772502689766e+00,-4.161900073738040717e+00,8.667187883929919678e+00
-1.377245508982036792e-01,-1.177063576951077883e-01,1.187703897825953314e+00,2.374349963026240573e+00,9.845081395646986255e-01,2.162015744507641557e+00,-4.322105882139755550e+00,8.946018716113391278e+00
-1.337325349301398125e-01,-1.137143417270439216e-01,1.196560189235248206e+00,2.356776308671545195e+00,1.020764508875107390e+00,2.278754813720780703e+00,-4.488295203671123446e+00,9.229429801631733099e+00
-1.297405189620759458e-01,-1.097223257589800549e-01,1.205897549033304816e+00,2.338527603899533069e+00,1.058159285024295571e+00,2.403364453977445692e+00,-4.660706145694273772e+00,9.516938807211417384e+00
-1.257485029940120791e-01,-1.057303097909161882e-01,1.215748727789958350e+00,2.319578578556721116e+00,1.096707597640326437e+00,2.536551155836150429e+00,-4.839593568965956827e+00,9.807968247365765890e+00
-1.217564870259482124e-01,-1.017382938228523215e-01,1.226149454469122269e+00,2.299902916084680005e+00,1.136422045380362178e+00,2.679106773273559838e+00,-5.025232004056031876e+00,1.010183116931291281e+01
-1.177644710578843457e-01,-9.774627785478845476e-02,1.237138801828070456e+00,2.279473169641220931e+00,1.177312224538189511e+00,2.831922089842265677e+00,-5.217919293106816347e+00,1.039771440541638547e+01
-1.137724550898204789e-01,-9.375426188672458805e-02,1.248759610875048498e+00,2.258260662284782061e+00,1.219384184722517528e+00,2.996003145990584926e+00,-5.417981162868483302e+00,1.069465887589118225e+01
-1.097804391217566122e-01,-8.976224591866072133e-02,1.261058986626398593e+00,2.236235367096776727e+00,1.262639798475795105e+00,3.172491030955796987e+00,-5.625777002073310662e+00,1.099153628657239246e+01
-1.057884231536927455e-01,-8.577022995059685462e-02,1.274088880583278405e+00,2.213365761891089800e+00,1.307076028708179960e+00,3.362686062383687613e+00,-5.841707208888816005e+00,1.128702138375648367e+01
-1.017964071856287678e-01,-8.177821398253287688e-02,1.287906779539641944e+00,2.189618651512326597e+00,1.352684073965885192e+00,3.568077579259238519e+00,-6.066222603767653432e+00,1.157955868310280678e+01
-9.780439121756490106e-02,-7.778619801446901016e-02,1.302576525926665951e+00,2.164958948483261203e+00,1.399448366537017652e+00,3.790380995822374643e+00,-6.299836586743876587e+00,1.186732225706924027e+01
-9.381237524950103435e-02,-7.379418204640514345e-02,1.318169302460379333e+00,2.139349399675415597e+00,1.447345391792198566e+00,4.031584362240721475e+00,-6.543140982726476373e+00,1.214816670795075204e+01
-8.982035928143716763e-02,-6.980216607834127673e-02,1.334764824227989033e+00,2.112750242365909248e+00,1.496342288345357430e+00,4.294007539583930111e+00,-6.796826905611791148e+00,1.241956681516122707e+01
-8.582834331337330092e-02,-6.581015011027741002e-02,1.352452795790390683e+00,2.085118766929765943e+00,1.546395176696626406e+00,4.580378361252712693e+00,-7.061712549535250183e+00,1.267854243962128891e+01
-8.183632734530943420e-02,-6.181813414221354330e-02,1.371334711343779045e+00,2.056408754596326549e+00,1.597447147630580266e+00,4.893932046874738262e+00,-7.338780694708028740e+00,1.292156396022754095e+01
-7.784431137724556748e-02,-5.782611817414967659e-02,1.391526105545877634e+00,2.026569745727418326e+00,1.649425818724579385e+00,5.238543035575389695e+00,-7.629230084349391205e+00,1.314443159110336090e+01
-7.385229540918170077e-02,-5.383410220608580987e-02,1.413159406238592597e+00,1.995546074589869212e+00,1.702240334644997688e+00,5.618902962628652631e+00,-7.934547016475698378e+00,1.334211902831061636e+01
-6.986027944111783405e-02,-4.984208623802194316e-02,1.436387606245507431e+00,1.963275576611439366e+00,1.755777639298337078e+00,6.040765869274196120e+00,-8.256607091015892408e+00,1.350856739992086730e+01
-6.586826347305396734e-02,-4.585007026995807644e-02,1.461389073857548127e+00,1.929687826695809516e+00,1.809897776810426073e+00,6.511294032818398136e+00,-8.597823164231146009e+00,1.363640839355949019e+01
-6.187624750499010062e-02,-4.185805430189420973e-02,1.488373985749047668e+00,1.894701689824249469e+00,1.864427869129218651e+00,7.039559112167154353e+00,-8.961366345521224019e+00,1.371658380769982877e+01
-5.788423153692623391e-02,-3.786603833383034301e-02,1.517593138625349614e+00,1.858221834373591896e+00,1.919154244871473569e+00,7.637291852604647602e+00,-9.351506747617843729e+00,1.373780902158370409e+01
-5.389221556886236719e-02,-3.387402236576647629e-02,1.549350367805771178e+00,1.820133627930113462e+00,1.973811908770204404e+00,8.320046962099269194e+00,-9.774159271102380586e+00,1.368579287416875623e+01
-4.990019960079850048e-02,-2.988200639770261305e-02,1.584020659280832799e+00,1.780295407996448587e+00,2.028070049663743379e+00,9.109098143411387127e+00,-1.023779929932666199e+01,1.354206122853213223e+01
-4.590818363273463376e-02,-2.588999042963874633e-02,1.622077698292089476e+00,1.738526279510791195e+00,2.081511391475364459e+00,1.003470136307359439e+01,-1.075509024328176899e+01,1.328210253198333390e+01
-4.191616766467076705e-02,-2.189797446157487962e-02,1.664138035433116780e+00,1.694585813102469141e+00,2.133601455409296133e+00,1.114213633584108720e+01,-1.134599760377190947e+01,1.287227944257079493e+01
-3.792415169660690033e-02,-1.790595849351101290e-02,1.711036870634134122e+00,1.648137894798277214e+00,2.183640131350210289e+00,1.250401583856691445e+01,-1.204435900499458434e+01,1.226431245486340593e+01
-3.393213572854303361e-02,-1.391394252544714619e-02,1.763970497218082079e+00,1.598680199207736630e+00,2.230679289163468138e+00,1.424895339093342272e+01,-1.291377587178712005e+01,1.138447658698197706e+01
-2.994011976047916690e-02,-9.921926557383279471e-03,1.824800969563741937e+00,1.545387553451027296e+00,2.273366291807187078e+00,1.664336561074628662e+01,-1.409493445662251965e+01,1.010962002610762056e+01
-2.594810379241530018e-02,-5.929910589319412756e-03,1.896851659778930443e+00,1.486687001248075957e+00,2.309590353471208335e+00,2.042632618019132451e+01,-1.600945095457960576e+01,8.204090940861140879e+00
-2.195608782435143347e-02,-1.937894621255546040e-03,1.987885410124151653e+00,1.418605263425647633e+00,2.335373900893212173e+00,3.056781843201974880e+01,-2.181396769565027682e+01,5.184725720344491862e+00
-1.796407185628745573e-02,2.054121346808431697e-03,2.140906098357935328e+00,1.317210833325253905e+00,2.335041557938714707e+00,3.199303122998932736e+01,-1.968398677521517470e+01,-5.223354803512583189e+00
-1.397205588822358902e-02,6.046137314872298413e-03,2.243318793197923711e+00,1.257077110235026884e+00,2.308366611114531786e+00,2.375672940245783593e+01,-1.331243728552063388e+01,-8.407071103765652254e+00
-9.980039920159722300e-03,1.003815328293616513e-02,2.330580584605103756e+00,1.210009524887122545e+00,2.271020231234645248e+00,2.074132642004138916e+01,-1.076864824706136403e+01,-1.036550365860202128e+01
-5.988023952095855584e-03,1.403016925100003184e-02,2.408918205733183715e+00,1.170660215518137370e+00,2.227113638774068871e+00,1.882249265080287159e+01,-9.147152962991910385e+00,-1.166188911815143037e+01
-1.996007984031988869e-03,1.802218521906389856e-02,2.480859967046643355e+00,1.136712568765536391e+00,2.178831417732148612e+00,1.739029619091957102e+01,-7.968111266798498349e+00,-1.254648577811853727e+01
1.996007984031766824e-03,2.201420118712765425e-02,2.547762885900203944e+00,1.106863092125141446e+00,2.127570576856388840e+00,1.623385451032385163e+01,-7.052718484851407510e+00,-1.314912456055448509e+01
5.988023952095744562e-03,2.600621715519163199e-02,2.610471579903519856e+00,1.080274049945182169e+00,2.074306973728858416e+00,1.525551708320949729e+01,-6.313088926291135827e+00,-1.354729497283317841e+01
9.980039920159500255e-03,2.999823312325538768e-02,2.669563421494690836e+00,1.056361756826230236e+00,2.019758130733529722e+00,1.440227380921123768e+01,-5.699063427709257112e+00,-1.379162148289882595e+01
1.397205588822347799e-02,3.399024909131936889e-02,2.725459793949118303e+00,1.034696865516050668e+00,1.964469165193490241e+00,1.364224533932178929e+01,-5.179158585474524124e+00,-1.391729025737467040e+01
1.796407185628723369e-02,3.798226505938312458e-02,2.778483543964326064e+00,1.014951019600273341e+00,1.908863373215947234e+00,1.295482002530235377e+01,-4.732260452641889437e+00,-1.394987420198708428e+01
2.195608782435121142e-02,4.197428102744710232e-02,2.828891490757919236e+00,9.968656327406995032e-01,1.853274360385150921e+00,1.232592506174427172e+01,-4.343500316619824275e+00,-1.390859172655008535e+01
2.594810379241518916e-02,4.596629699551108006e-02,2.876894123299612360e+00,9.802323565021527907e-01,1.797967631983940606e+00,1.174553126434676642e+01,-4.002006780984789458e+00,-1.380826274048492763e+01
2.994011976047894485e-02,4.995831296357483575e-02,2.922668187479250612e+00,9.648802138984498011e-01,1.743155742836526301e+00,1.120623743079897849e+01,-3.699590947596372636e+00,-1.366054920109627346e+01
3.393213572854292259e-02,5.395032893163881349e-02,2.966365080830941636e+00,9.506667686026109010e-01,1.689009299692309618e+00,1.070242010840235025e+01,-3.429933559571296087e+00,-1.347477757040478785e+01
3.792415169660667829e-02,5.794234489970256918e-02,3.008116651418590415e+00,9.374718578680402148e-01,1.635665177570252204e+00,1.022969889067110216e+01,-3.188059485640464708e+00,-1.325850432860038630e+01
4.191616766467065602e-02,6.193436086776654692e-02,3.048039323471030126e+00,9.251930197139980327e-01,1.583232798490204374e+00,9.784587119223772333e+00,-2.969985207795949211e+00,-1.301791685934705178e+01
4.590818363273441172e-02,6.592637683583030261e-02,3.086237107460296780e+00,9.137420773900963855e-01,1.531799022905537377e+00,9.364256294706081007e+00,-2.772474927235673459e+00,-1.275812508833046977e+01
4.990019960079838945e-02,6.991839280389428035e-02,3.122803844786048888e+00,9.030425367887238153e-01,1.481432023011612920e+00,8.966372790203479326e+00,-2.592867318188371240e+00,-1.248337842073711634e+01
5.389221556886214515e-02,7.391040877195803604e-02,3.157824914168507746e+00,8.930275688295148395e-01,1.432184392817807073e+00,8.588981981188851478e+00,-2.428949642827566979e+00,-1.219723025884449008e+01
5.788423153692612289e-02,7.790242474002201378e-02,3.191378551222686433e+00,8.836384216497166211e-01,1.384095675399472647e+00,8.230424314288200094e+00,-2.278864457429764734e+00,-1.190266489306433151e+01
6.187624750498987858e-02,8.189444070808576948e-02,3.223536884741666775e+00,8.748231544169750018e-01,1.337194437843987060e+00,7.889273398003865623e+00,-2.141039264284010368e+00,-1.160219684062801981e+01
6.586826347305385632e-02,8.588645667614974721e-02,3.254366761985192369e+00,8.665356157241890234e-01,1.291499990136638409e+00,7.564289593682644863e+00,-2.014132646985192565e+00,-1.129794964793673806e+01
6.986027944111761201e-02,8.987847264421350291e-02,3.283930414431747824e+00,8.587346106653577227e-01,1.247023820184512743e+00,7.254384717850371089e+00,-1.896992460291802240e+00,-1.099171914135707517e+01
7.385229540918158975e-02,9.387048861227748064e-02,3.312286001249466594e+00,8.513832153459571783e-01,1.203770799971706218e+00,6.958594841060460112e+00,-1.788622977555989868e+00,-1.068502473193624880e+01
7.784431137724534544e-02,9.786250458034123634e-02,3.339488057873348126e+00,8.444482079343087477e-01,1.161740205316534436e+00,6.676059073894634821e+00,-1.688158790603381254e+00,-1.037915142439997140e+01
8.183632734530932318e-02,1.018545205484052141e-01,3.365587870102916490e+00,8.378995927992040071e-01,1.120926582440690211e+00,6.406002839664893145e+00,-1.594843866210399197e+00,-1.007518450750316497e+01
8.582834331337307887e-02,1.058465365164689698e-01,3.390633789128157272e+00,8.317101997070271979e-01,1.081320487615868409e+00,6.147724550294867640e+00,-1.508014587085292346e+00,-9.774038420263055471e+00
8.982035928143705661e-02,1.098385524845329475e-01,3.414671499246987096e+00,8.258553440678125801e-01,1.042909120876945650e+00,5.900584892303186280e+00,-1.427085904898611313e+00,-9.476480937930807258e+00
9.381237524950081230e-02,1.138305684525967032e-01,3.437744247350138505e+00,8.203125372292858764e-01,1.005676870733271500e+00,5.663998135060467121e+00,-1.351539947922184348e+00,-9.183153562977942386e+00
9.780439121756479004e-02,1.178225844206606809e-01,3.459893041243477629e+00,8.150612380999106010e-01,9.696057836565152854e-01,5.437425020605246573e+00,-1.280916582258610381e+00,-8.894588813383036197e+00
1.017964071856285457e-01,1.218146003887244366e-01,3.481156822364950720e+00,8.100826391306807928e-01,9.346759696470368084e-01,5.220366901207171395e+00,-1.214805540902752057e+00,-8.611224954980503554e+00
1.057884231536925235e-01,1.258066163567884144e-01,3.501572617301019985e+00,8.053594810387861846e-01,9.008659532174192464e-01,5.012360869268320585e+00,-1.152839820744470334e+00,-8.333418613402610475e+00
1.097804391217565012e-01,1.297986323248523921e-01,3.521175671620587089e+00,8.008758917135436750e-01,8.681529775631497969e-01,4.812975682431726909e+00,-1.094690112319522513e+00,-8.061455615526639917e+00
1.137724550898202569e-01,1.337906482929161478e-01,3.539999568857360668e+00,7.966172455776372452e-01,8.365132684246860961e-01,4.621808330502460649e+00,-1.040060076340930673e+00,-7.795560343794721625e+00
1.177644710578842346e-01,1.377826642609801255e-01,3.558076336933980066e+00,7.925700403379229986e-01,8.059222631179334684e-01,4.438481123816075069e+00,-9.886823188209997726e-01,-7.535903834429148240e+00
1.217564870259479903e-01,1.417746802290438812e-01,3.575436543897807962e+00,7.887217885888943014e-01,7.763548093697973940e-01,4.262639207994538992e+00,-9.403149458704792574e-01,-7.282610809303203148e+00
1.257485029940119681e-01,1.457666961971078590e-01,3.592109384502798708e+00,7.850609221577218300e-01,7.477853379029930636e-01,4.093948429463921457e+00,-8.947386021057842642e-01,-7.035765798262006321e+00
1.297405189620757238e-01,1.497587121651716147e-01,3.608122758903507421e+00,7.815767074250452584e-01,7.201880121414081515e-01,3.932093491177738542e+00,-8.517539145636192632e-01,-6.795418482212536304e+00
1.337325349301397015e-01,1.537507281332355924e-01,3.623503344512202240e+00,7.782591701371278647e-01,6.935368579290566160e-01,3.776776349800229582e+00,-8.111792782641268351e-01,-6.561588365969429404e+00
1.377245508982034572e-01,1.577427441012993481e-01,3.638276661895924136e+00,7.750990284558637589e-01,6.678058757555316305e-01,3.627714814862542880e+00,-7.728489309138018015e-01,-6.334268872438505227e+00
1.417165668662674349e-01,1.617347600693633258e-01,3.652467135449228408e+00,7.720876331834072293e-01,6.429691376432522532e-01,3.484641317717489528e+00,-7.366112733437912841e-01,-6.113430935450651305e+00
1.457085828343311906e-01,1.657267760374270815e-01,3.666098149462530653e+00,7.692169142559929229e-01,6.190008705670271283e-01,3.347301823996929215e+00,-7.023273996403653907e-01,-5.899026156911768126e+00
1.497005988023951684e-01,1.697187920054910593e-01,3.679192100111878805e+00,7.664793327326999695e-01,5.958755280327503456e-01,3.215454867915752857e+00,-6.698698068842976472e-01,-5.690989584180982774e+00
1.536926147704589241e-01,1.737108079735548150e-01,3.691770443817147029e+00,7.638678376148918536e-01,5.735678512361239711e-01,3.088870690545320485e+00,-6.391212592891479805e-01,-5.489242155551508517e+00
1.576846307385229018e-01,1.777028239416187927e-01,3.703853742351761902e+00,7.613758269241482912e-01,5.520529210432663092e-01,2.967330467200042676e+00,-6.099737855164708566e-01,-5.293692854928162106e+00
1.616766467065866575e-01,1.816948399096825484e-01,3.715461705032316875e+00,7.589971125444947564e-01,5.313062018838801137e-01,2.850625611563486927e+00,-5.823277912383306720e-01,-5.104240611146799722e+00
1.656686626746506352e-01,1.856868558777465261e-01,3.726613228272428469e+00,7.567258884004101072e-01,5.113035785140471745e-01,2.738557146232551531e+00,-5.560912717467079158e-01,-4.920775972664026554e+00
1.696606786427143909e-01,1.896788718458102818e-01,3.737326432746748139e+00,7.545567015982055370e-01,4.920213864925964131e-01,2.630935130921102427e+00,-5.311791116537964985e-01,-4.743182584130725132e+00
1.736526946107783687e-01,1.936708878138742596e-01,3.747618698379583169e+00,7.524844262060365052e-01,4.734364371151729145e-01,2.527578141036201487e+00,-5.075124606382522829e-01,-4.571338488113720011e+00
1.776447105788421243e-01,1.976629037819380152e-01,3.757506697345839530e+00,7.505042393886171004e-01,4.555260374633087750e-01,2.428312790367215257e+00,-4.850181757545537486e-01,-4.405117272111673365e+00
1.816367265469061021e-01,2.016549197500019930e-01,3.767006425248782708e+00,7.486115996478376333e-01,4.382680061509001135e-01,2.332973292614269667e+00,-4.636283221641461783e-01,-4.244389078582196717e+00
1.856287425149698578e-01,2.056469357180657487e-01,3.776133230620204451e+00,7.468022269505580901e-01,4.216406852832941254e-01,2.241401057271730224e+00,-4.432797252720184211e-01,-4.089021493550911046e+00
1.896207584830338355e-01,2.096389516861297264e-01,3.784901842871710720e+00,7.450720845509543055e-01,4.056229490865081999e-01,2.153444315975548307e+00,-4.239135681920217502e-01,-3.938880327399036041e+00
1.936127744510978133e-01,2.136309676541937042e-01,3.793326398811626365e+00,7.434173623373488971e-01,3.901942096127504200e-01,2.068957775991577819e+00,-4.054750292769064846e-01,-3.793830299848382825e+00
1.976047904191615689e-01,2.176229836222574598e-01,3.801420467829726757e+00,7.418344615530407804e-01,3.753344198833969969e-01,1.987802298012184110e+00,-3.879129551437499601e-01,-3.653735639815360425e+00
2.015968063872255467e-01,2.216149995903214376e-01,3.809197075841663782e+00,7.403199807576438252e-01,3.610240747900679281e-01,1.909844595787149046e+00,-3.711795652081938401e-01,-3.518460609531460559e+00
2.055888223552893024e-01,2.256070155583851933e-01,3.816668728075532258e+00,7.388707029103641633e-01,3.472442100396433418e-01,1.834956955396819467e+00,-3.552301842365917506e-01,-3.387869961175380418e+00
2.095808383233532801e-01,2.295990315264491710e-01,3.823847430774971468e+00,7.374835834696588099e-01,3.339763993977831191e-01,1.763016972334526145e+00,-3.400229998746541193e-01,-3.261829333476008230e+00
2.135728542914170358e-01,2.335910474945129267e-01,3.830744711886585829e+00,7.361557394150530786e-01,3.212027504570240666e-01,1.693907304759591170e+00,-3.255188424763855726e-01,-3.140205594848885617e+00
2.175648702594810135e-01,2.375830634625769044e-01,3.837371640793012073e+00,7.348844391069720983e-01,3.089058991314610481e-01,1.627515441452771938e+00,-3.116809848740086375e-01,-3.022867138848946311e+00
2.215568862275447692e-01,2.415750794306406601e-01,3.843738847147685433e+00,7.336670929092447002e-01,2.970690030577580742e-01,1.563733483255589363e+00,-2.984749600239671730e-01,-2.909684137229066714e+00
2.255489021956087470e-01,2.455670953987046379e-01,3.849856538862917343e+00,7.325012445066558797e-01,2.856757340621136620e-01,1.502457936833934582e+00,-2.858683946895371197e-01,-2.800528755167850825e+00
2.295409181636725027e-01,2.495591113667683936e-01,3.855734519298056107e+00,7.313845628569274337e-01,2.747102698364356499e-01,1.443589519790066333e+00,-2.738308575427317870e-01,-2.695275332836703619e+00
2.335329341317364804e-01,2.535511273348323713e-01,3.861382203691580806e+00,7.303148347224363013e-01,2.641572849498672326e-01,1.387032976282341679e+00,-2.623337202569021032e-01,-2.593800537084367086e+00
2.375249500998002361e-01,2.575431433028961270e-01,3.866808634877155981e+00,7.292899577324862825e-01,2.540019413087790667e-01,1.332696902292980212e+00,-2.513500303007210612e-01,-2.495983486412860053e+00
2.415169660678642138e-01,2.615351592709601047e-01,3.872022498320666362e+00,7.283079339317490852e-01,2.442298781658616136e-01,1.280493579891697209e+00,-2.408543943089860584e-01,-2.401705852303993360e+00
2.455089820359279695e-01,2.655271752390238604e-01,3.877032136513017591e+00,7.273668637746937282e-01,2.348272017669996714e-01,1.230338819886469537e+00,-2.308228710236986947e-01,-2.310851939594390281e+00
2.495009980039919473e-01,2.695191912070878382e-01,3.881845562750898093e+00,7.264649405296647044e-01,2.257804747149458890e-01,1.182151812206768682e+00,-2.212328728872037797e-01,-2.223308748117111211e+00
2.534930139720557030e-01,2.735112071751515939e-01,3.886470474335027792e+00,7.256004450597757227e-01,2.170767051207409537e-01,1.135854983601234380e+00,-2.120630754992255673e-01,-2.138966017922056650e+00
2.574850299401196807e-01,2.775032231432155716e-01,3.890914265214780343e+00,7.247717409505827213e-01,2.087033356033378695e-01,1.091373862137459128e+00,-2.032933342070605276e-01,-2.057716259901487099e+00
2.614770459081834364e-01,2.814952391112793273e-01,3.895184038104588353e+00,7.239772699575470760e-01,2.006482321938429791e-01,1.048636948040325478e+00,-1.949046071744208186e-01,-1.979454773460262551e+00
2.654690618762474141e-01,2.854872550793433050e-01,3.899286616097338065e+00,7.232155477484852879e-01,1.928996731916283736e-01,1.007575590611338612e+00,-1.868788843717541226e-01,-1.904079653012993090e+00
2.694610778443111698e-01,2.894792710474070607e-01,3.903228553798091749e+00,7.224851599184753947e-01,1.854463380145219276e-01,9.681238707136685662e-01,-1.791991219353126219e-01,-1.831491784384052357e+00
2.734530938123751476e-01,2.934712870154710385e-01,3.907016147999244016e+00,7.217847582568321929e-01,1.782772960816974006e-01,9.302184886087161431e-01,-1.718491814451051647e-01,-1.761594832556075296e+00
2.774451097804391253e-01,2.974633029835350162e-01,3.910655447918720107e+00,7.211130572472222999e-01,1.713819957599023169e-01,8.937986568318478930e-01,-1.648137736947647425e-01,-1.694295221852423650e+00
2.814371257485028810e-01,3.014553189515987719e-01,3.914152265019857246e+00,7.204688307839417494e-01,1.647502534029472443e-01,8.588059977782904753e-01,-1.580784065605129185e-01,-1.629502109447640068e+00
2.854291417165668587e-01,3.054473349196627496e-01,3.917512182431920120e+00,7.198509090885720774e-01,1.583722425079931995e-01,8.251844458145569661e-01,-1.516293366359381389e-01,-1.567127353231596132e+00
2.894211576846306144e-01,3.094393508877265053e-01,3.920740563988436289e+00,7.192581758126985747e-01,1.522384830102891939e-01,7.928801536274363571e-01,-1.454535243097110075e-01,-1.507085474729094265e+00
2.934131736526945922e-01,3.134313668557904831e-01,3.923842562900003550e+00,7.186895653134899309e-01,1.463398307343020122e-01,7.618414026304094477e-01,-1.395385920095647270e-01,-1.449293617865949457e+00
2.974051896207583479e-01,3.174233828238542388e-01,3.926823130077301549e+00,7.181440600900351745e-01,1.406674670166010443e-01,7.320185171873845320e-01,-1.338727853484164843e-01,-1.393671504154925467e+00
3.013972055888223256e-01,3.214153987919182165e-01,3.929687022119064288e+00,7.176206883693474481e-01,1.352128885137844350e-01,7.033637824866332267e-01,-1.284449369430806787e-01,-1.340141384919662615e+00
3.053892215568860813e-01,3.254074147599819722e-01,3.932438808979390021e+00,7.171185218317668308e-01,1.299678972059226112e-01,6.758313658922929790e-01,-1.232444326939214629e-01,-1.288627991079971169e+00
3.093812375249500590e-01,3.293994307280459499e-01,3.935082881327785387e+00,7.166366734663627280e-01,1.249245906045839405e-01,6.493772415925604946e-01,-1.182611803293529829e-01,-1.239058480929500439e+00
3.133732534930138147e-01,3.333914466961097056e-01,3.937623457614859657e+00,7.161742955476372297e-01,1.200753521724893247e-01,6.239591183920083495e-01,-1.134855800395907915e-01,-1.191362386321495492e+00
3.173652694610777925e-01,3.373834626641736834e-01,3.940064590855865578e+00,7.157305777255302814e-01,1.154128419605031652e-01,5.995363705082468186e-01,-1.089084970401777153e-01,-1.145471557640062699e+00
3.213572854291415481e-01,3.413754786322374390e-01,3.942410175143867601e+00,7.153047452213073809e-01,1.109299874660409913e-01,5.760699712149630614e-01,-1.045212359149128301e-01,-1.101320107842862051e+00
3.253493013972055259e-01,3.453674946003014168e-01,3.944663951903490506e+00,7.148960571225277949e-01,1.066199747162563938e-01,5.535224292461293771e-01,-1.003155166122558090e-01,-1.058844355948505012e+00
3.293413173652692816e-01,3.493595105683651725e-01,3.946829515896331575e+00,7.145038047706860906e-01,1.024762395771450230e-01,5.318577277739109377e-01,-9.628345196076940060e-02,-1.017982770099982837e+00
3.333333333333332593e-01,3.533515265364291502e-01,3.948910320987514488e+00,7.141273102357925673e-01,9.849245929083760842e-02,5.110412658892755644e-01,-9.241752659952510995e-02,-9.786759105151080496e-01
3.373253493013970150e-01,3.573435425044929059e-01,3.950909685683870798e+00,7.137659248723247085e-01,9.466254423977549237e-02,4.910398025026552205e-01,-8.871057722539785195e-02,-9.408663725747747897e-01
3.413173652694609927e-01,3.613355584725568836e-01,3.952830798452606320e+00,7.134190279515920663e-01,9.098062993799427289e-02,4.718214024673557105e-01,-8.515577404597922395e-02,-9.044987300447745460e-01
3.453093812375247484e-01,3.653275744406206393e-01,3.954676722829318258e+00,7.130860253658424242e-01,8.744106924827121929e-02,4.533553849014424486e-01,-8.174660336491021417e-02,-8.695194787261523173e-01
3.493013972055887262e-01,3.693195904086846171e-01,3.956450402324075188e+00,7.127663483997300764e-01,8.403842482296397520e-02,4.356122736331258238e-01,-7.847685122330889940e-02,-8.358769807033137322e-01
3.532934131736524819e-01,3.733116063767483728e-01,3.958154665133774230e+00,7.124594525650920218e-01,8.076746176601723448e-02,4.185637495723426582e-01,-7.534058800449246196e-02,-8.035214090977601531e-01
3.572854291417164596e-01,3.773036223448123505e-01,3.959792228667966540e+00,7.121648164953849891e-01,7.762314051458663045e-02,4.021826050577601563e-01,-7.233215395873043851e-02,-7.724046936837072330e-01
3.612774451097802153e-01,3.812956383128761062e-01,3.961365703896710500e+00,7.118819408960843642e-01,7.460060993502537485e-02,3.864427000225418851e-01,-6.944614557210886108e-02,-7.424804673054617998e-01
3.652694610778441930e-01,3.852876542809400839e-01,3.962877599526430039e+00,7.116103475479966800e-01,7.169520063207368565e-02,3.713189198666668744e-01,-6.667740271590572032e-02,-7.137040131006923138e-01
3.692614770459081708e-01,3.892796702490040617e-01,3.964330326011414662e+00,7.113495783603008826e-01,6.890241846601696807e-02,3.567871350870746028e-01,-6.402099654594713141e-02,-6.860322128299105593e-01
3.732534930139719265e-01,3.932716862170678174e-01,3.965726199407364483e+00,7.110991944705099543e-01,6.621793827422184364e-02,3.428241624743577631e-01,-6.147221808126179798e-02,-6.594234961296263631e-01
3.772455089820359042e-01,3.972637021851317951e-01,3.967067445073086063e+00,7.108587753887355420e-01,6.363759779327882171e-02,3.294077278391682739e-01,-5.902656742227961606e-02,-6.338377907877462691e-01
3.812375249500996599e-01,4.012557181531955508e-01,3.968356201226439062e+00,7.106279181837638070e-01,6.115739177738799270e-02,3.165164302668586060e-01,-5.667974357795299567e-02,-6.092364741940230477e-01
3.852295409181636376e-01,4.052477341212595285e-01,3.969594522360645694e+00,7.104062367085685059e-01,5.877346630796953519e-02,3.041297077749618438e-01,-5.442763485153212510e-02,-5.855823258672658849e-01
3.892215568862273933e-01,4.092397500893232842e-01,3.970784382526039380e+00,7.101933608631747497e-01,5.648211329094898758e-02,2.922278043090500432e-01,-5.226630974807139340e-02,-5.628394810661476733e-01
3.932135728542913711e-01,4.132317660573872620e-01,3.971927678482874313e+00,7.099889358927895522e-01,5.427976513660848212e-02,2.807917380711728583e-01,-5.019200837936366177e-02,-5.409733855928093860e-01
3.972055888223551268e-01,4.172237820254510177e-01,3.973026232730200391e+00,7.097926217193128995e-01,5.216298961761012265e-02,2.698032711168707465e-01,-4.820113433353585136e-02,-5.199507517765940001e-01
4.011976047904191045e-01,4.212157979935149954e-01,3.974081796415943391e+00,7.096040923043998028e-01,5.012848490016441616e-02,2.592448801268574243e-01,-4.629024697299598257e-02,-4.997395155585523940e-01
4.051896207584828602e-01,4.252078139615787511e-01,3.975096052132410573e+00,7.094230350424847176e-01,4.817307474462051431e-02,2.490997283316573885e-01,-4.445605413899476888e-02,-4.803087947280055281e-01
4.091816367265468379e-01,4.291998299296427288e-01,3.976070616602224383e+00,7.092491501821069910e-01,4.629370386995113051e-02,2.393516385709517635e-01,-4.269540524313216595e-02,-4.616288483618002925e-01
4.131736526946105936e-01,4.331918458977064845e-01,3.977007043258725449e+00,7.090821502741091464e-01,4.448743347812911253e-02,2.299850674145886842e-01,-4.100528471773776801e-02,-4.436710374042256433e-01
4.171656686626745714e-01,4.371838618657704623e-01,3.977906824725295110e+00,7.089217596452672687e-01,4.275143693326111105e-02,2.209850802757955535e-01,-3.938280579894836569e-02,-4.264077863260418710e-01
4.211576846307383271e-01,4.411758778338342180e-01,3.978771395197054694e+00,7.087677138961404610e-01,4.108299559201089579e-02,2.123373275186963838e-01,-3.782520463023205520e-02,-4.098125459331571907e-01
4.251497005988023048e-01,4.451678938018981957e-01,3.979602132729437081e+00,7.086197594217894524e-01,3.947949477960044362e-02,2.040280215455823054e-01,-3.632983467213447837e-02,-3.938597573582565126e-01
4.291417165668660605e-01,4.491599097699619514e-01,3.980400361436939427e+00,7.084776529542707868e-01,3.793841990768687111e-02,1.960439147250099268e-01,-3.489416138285180574e-02,-3.785248170235591125e-01
4.331337325349300382e-01,4.531519257380259291e-01,3.981167353605485015e+00,7.083411611258342289e-01,3.645735273002248533e-02,1.883722782230279336e-01,-3.351575717096588053e-02,-3.637840427466765281e-01
4.371257485029937939e-01,4.571439417060896848e-01,3.981904331722152968e+00,7.082100600517260425e-01,3.503396773092060101e-02,1.810008816651134111e-01,-3.219229659845324748e-02,-3.496146408975213116e-01
4.411177644710577717e-01,4.611359576741536626e-01,3.982612470425166418e+00,7.080841349316923106e-01,3.366602864307477461e-02,1.739179736077858252e-01,-3.092155182198661270e-02,-3.359946746094789605e-01
4.451097804391215274e-01,4.651279736422174182e-01,3.983292898377703395e+00,7.079631796691877588e-01,3.235138508979584770e-02,1.671122627496970381e-01,-2.970138825246135955e-02,-3.229030329496471174e-01
4.491017964071855051e-01,4.691199896102813960e-01,3.983946700067878766e+00,7.078469965075401271e-01,3.108796934892410491e-02,1.605728998899280668e-01,-2.852976042718015012e-02,-3.103194011001318420e-01
4.530938123752494828e-01,4.731120055783453737e-01,3.984574917538501460e+00,7.077353956821229586e-01,2.987379323313010815e-02,1.542894606292861681e-01,-2.740470808753317153e-02,-2.982242315765815110e-01
4.570858283433132385e-01,4.771040215464091294e-01,3.985178552048950884e+00,7.076281950878408056e-01,2.870694508357019004e-02,1.482519287054628876e-01,-2.632435243690665894e-02,-2.865987163045100039e-01
4.610778443113772163e-01,4.810960375144731072e-01,3.985758565671878362e+00,7.075252199611852255e-01,2.758558687309697888e-02,1.424506800061635658e-01,-2.528689258125989270e-02,-2.754247596676127618e-01
4.650698602794409720e-01,4.850880534825368628e-01,3.986315882827442980e+00,7.074263025761436952e-01,2.650795141508144326e-02,1.368764672128577331e-01,-2.429060213898463078e-02,-2.646849524632858275e-01
4.690618762475049497e-01,4.890800694506008406e-01,3.986851391757410212e+00,7.073312819533267293e-01,2.547233967453621517e-02,1.315204050167722016e-01,-2.333382600511907379e-02,-2.543625466770403909e-01
4.730538922155687054e-01,4.930720854186645963e-01,3.987365945941348855e+00,7.072400035817164587e-01,2.447711817831876857e-02,1.263739559739747165e-01,-2.241497727757948283e-02,-2.444414312277088663e-01
4.770459081836326831e-01,4.970641013867285740e-01,3.987860365457801315e+00,7.071523191523378937e-01,2.352071651986875622e-02,1.214289168649997919e-01,-2.153253431765618162e-02,-2.349061084441774472e-01
4.810379241516964388e-01,5.010561173547922742e-01,3.988335438291568114e+00,7.070680863034809471e-01,2.260162495723072595e-02,1.166774055796508947e-01,-2.068503794490210088e-02,-2.257416713326327318e-01
4.850299401197604166e-01,5.050481333228562519e-01,3.988791921590173928e+00,7.069871683767704473e-01,2.171839209924630865e-02,1.121118485779106777e-01,-1.987108877215732275e-02,-2.169337817506418187e-01
4.890219560878241722e-01,5.090401492909200076e-01,3.989230542871032181e+00,7.069094341836694717e-01,2.086962267783132319e-02,1.077249687936046030e-01,-1.908934465405310102e-02,-2.084686492463890539e-01
4.930139720558881500e-01,5.130321652589839854e-01,3.989652001181340335e+00,7.068347577819221739e-01,2.005397540310038806e-02,1.035097740216883722e-01,-1.833851825347613401e-02,-2.003330106571341862e-01
4.970059880239519057e-01,5.170241812270477411e-01,3.990056968212522204e+00,7.067630182614903500e-01,1.927016089851374403e-02,9.945954575903215300e-02,-1.761737471810109409e-02,-1.925141104224540878e-01
5.009980039920158834e-01,5.210161971951117188e-01,3.990446089371033178e+00,7.066940995395482039e-01,1.851693971316770160e-02,9.556782850046374733e-02,-1.692472946495320388e-02,-1.849996816284516232e-01
5.049900199600796391e-01,5.250082131631754745e-01,3.990819984807335796e+00,7.066278901641102062e-01,1.779312040828706643e-02,9.182841943703579091e-02,-1.625944606144147375e-02,-1.777779276920584961e-01
5.089820359281436168e-01,5.290002291312394522e-01,3.991179250404462753e+00,7.065642831259445478e-01,1.709755771570975469e-02,8.823535855145792084e-02,-1.562043419998078615e-02,-1.708375046864525348e-01
5.129740518962073725e-01,5.329922450993032079e-01,3.991524458727905955e+00,7.065031756783753947e-01,1.642915076551254572e-02,8.478291912774693628e-02,-1.500664776738608493e-02,-1.641675043506140574e-01
5.169660678642713503e-01,5.369842610673671857e-01,3.991856159938417470e+00,7.064444691646100116e-01,1.578684138011787752e-02,8.146559862785807127e-02,-1.441708299898316475e-02,-1.577574377008016948e-01
5.209580838323351060e-01,5.409762770354309414e-01,3.992174882669046188e+00,7.063880688522822249e-01,1.516961243277492599e-02,7.827810988203509623e-02,-1.385077670645759942e-02,-1.515972191492847010e-01
5.249500998003990837e-01,5.449682930034949191e-01,3.992481134867615467e+00,7.063338837749277843e-01,1.457648626843432993e-02,7.521537267558642270e-02,-1.330680459265016526e-02,-1.456771512983005834e-01
5.289421157684628394e-01,5.489603089715586748e-01,3.992775404606575762e+00,7.062818265799857276e-01,1.400652318364947746e-02,7.227250566307930058e-02,-1.278427963975641186e-02,-1.399879102828815447e-01
5.329341317365268171e-01,5.529523249396226525e-01,3.993058160860933459e+00,7.062318133831427813e-01,1.345881996445186246e-02,6.944481857294704241e-02,-1.228235056317372731e-02,-1.345205315975016025e-01
5.369261477045907949e-01,5.569443409076866303e-01,3.993329854255860401e+00,7.061837636286805164e-01,1.293250847941340709e-02,6.672780472081285552e-02,-1.180020033311379377e-02,-1.292663964481328698e-01
5.409181636726545506e-01,5.609363568757503860e-01,3.993590917784851868e+00,7.061375999556241956e-01,1.242675432647910583e-02,6.411713382357220326e-02,-1.133704476154109679e-02,-1.242172186199535372e-01
5.449101796407185283e-01,5.649283728438143637e-01,3.993841767499960671e+00,7.060932480693732360e-01,1.194075553087703412e-02,6.160864511144836797e-02,-1.089213115298923000e-02,-1.193650318605562338e-01
5.489021956087822840e-01,5.689203888118781194e-01,3.994082803174963114e+00,7.060506366186222182e-01,1.147374129267486609e-02,5.919834068231466517e-02,-1.046473700852901603e-02,-1.147021776755437900e-01
5.528942115768462617e-01,5.729124047799420971e-01,3.994314408942534200e+00,7.060096970773401814e-01,1.102497078212394399e-02,5.688237913545890478e-02,-1.005416878865469585e-02,-1.102212936129694093e-01
5.568862275449100174e-01,5.769044207480058528e-01,3.994536953906583143e+00,7.059703636315698416e-01,1.059373198075874711e-02,5.465706943516579486e-02,-9.659760725568778544e-03,-1.059153019445767258e-01
5.608782435129739952e-01,5.808964367160698306e-01,3.994750792730440203e+00,7.059325730708891911e-01,1.017934056709091095e-02,5.251886503521063787e-02,-9.280873689677180197e-03,-1.017773988078546077e-01
5.648702594810377509e-01,5.848884526841335862e-01,3.994956266202272843e+00,7.058962646842628086e-01,9.781138844416226164e-03,5.046435822737294075e-02,-8.916894103137463709e-03,-9.780104374092488118e-02
5.688622754491017286e-01,5.888804686521975640e-01,3.995153701778164201e+00,7.058613801601766324e-01,9.398494710032956334e-03,4.849027470282862851e-02,-8.567232897910979222e-03,-9.397994959186932451e-02
5.728542914171654843e-01,5.928724846202613197e-01,3.995343414104091551e+00,7.058278634908110583e-01,9.030800663635929482e-03,4.659346832659139181e-02,-8.231324517809763749e-03,-9.030807280579790375e-02
5.768463073852294620e-01,5.968645005883252974e-01,3.995525705517299020e+00,7.057956608801410070e-01,8.677472854060397367e-03,4.477091613978245732e-02,-7.908625966653868786e-03,-8.677960412103412347e-02
5.808383233532932177e-01,6.008565165563890531e-01,3.995700866528360873e+00,7.057647206557117192e-01,8.337950161975804519e-03,4.301971353106637252e-02,-7.598615891714999987e-03,-8.338895956325939607e-02
5.848303393213571955e-01,6.048485325244530308e-01,3.995869176284014834e+00,7.057349931840547486e-01,8.011693318501045269e-03,4.133706960436711597e-02,-7.300793706819117858e-03,-8.013077179247277138e-02
5.888223552894209512e-01,6.088405484925167865e-01,3.996030903012227409e+00,7.057064307894680422e-01,7.698184057019830107e-03,3.972030273604332251e-02,-7.014678753510256680e-03,-7.699988179171379787e-02
5.928143712574849289e-01,6.128325644605807643e-01,3.996186304449572457e+00,7.056789876761261349e-01,7.396924298114448959e-03,3.816683627871952922e-02,-6.739809492359746107e-03,-7.399133081654296618e-02
5.968063872255486846e-01,6.168245804286445200e-01,3.996335628251977745e+00,7.056526198533206173e-01,7.107435365682590600e-03,3.667419449544695453e-02,-6.475742738865532602e-03,-7.110035276932115400e-02
6.007984031936126623e-01,6.208165963967084977e-01,3.996479112389655697e+00,7.056272850636688965e-01,6.829257232735308492e-03,3.523999858322213186e-02,-6.222052918739766174e-03,-6.832236672669886324e-02
6.047904191616764180e-01,6.248086123647722534e-01,3.996616985526095345e+00,7.056029427143014621e-01,6.561947797185219144e-03,3.386196287704024144e-02,-5.978331358409331650e-03,-6.565296979860003879e-02
6.087824351297403958e-01,6.288006283328362311e-01,3.996749467382686216e+00,7.055795538107363374e-01,6.305082184653088007e-03,3.253789123004935391e-02,-5.744185609681166406e-03,-6.308793031157249043e-02
6.127744510978041514e-01,6.327926443008999868e-01,3.996876769088810288e+00,7.055570808934572558e-01,6.058252078675607777e-03,3.126567349715969613e-02,-5.519238795509074508e-03,-6.062318117697194225e-02
6.167664670658681292e-01,6.367846602689639646e-01,3.996999093518391888e+00,7.055354879770121546e-01,5.821065076458964427e-03,3.004328217207330454e-02,-5.303128985462521316e-03,-5.825481354207713569e-02
6.207584830339321069e-01,6.407766762370279423e-01,3.997116635613138236e+00,7.055147404915783627e-01,5.593144069782063355e-03,2.886876916346636790e-02,-5.095508598174794748e-03,-5.597907069760187787e-02
6.247504990019958626e-01,6.447686922050916980e-01,3.997229582693349492e+00,7.054948052268316117e-01,5.374126649392074739e-03,2.774026268554052876e-02,-4.896043826206700374e-03,-5.379234219459509692e-02
6.287425149700598404e-01,6.487607081731556757e-01,3.997338114756336047e+00,7.054756502781033278e-01,5.163664532865652745e-03,2.665596426743377378e-02,-4.704414083946967945e-03,-5.169115818038677590e-02
6.327345309381235960e-01,6.527527241412194314e-01,3.997442404763348556e+00,7.054572449946583390e-01,4.961423014235855078e-03,2.561414590161348315e-02,-4.520311481939463978e-03,-4.967218399349595387e-02
6.367265469061875738e-01,6.567447401092834092e-01,3.997542618915231216e+00,7.054395599300483655e-01,4.767080435002846173e-03,2.461314727509034128e-02,-4.343440317578110138e-03,-4.773221490940989659e-02
6.407185628742513295e-01,6.607367560773471649e-01,3.997638916917241048e+00,7.054225667944571398e-01,4.580327675717477121e-03,2.365137313370269112e-02,-4.173516590902102801e-03,-4.586817113543182473e-02
6.447105788423153072e-01,6.647287720454111426e-01,3.997731452233664218e+00,7.054062384089189175e-01,4.400867666939589640e-03,2.272729074019252948e-02,-4.010267538432947185e-03,-4.407709297912868612e-02
6.487025948103790629e-01,6.687207880134748983e-01,3.997820372332332006e+00,7.053905486613869513e-01,4.228414919407619266e-03,2.183942741572764135e-02,-3.853431183113206499e-03,-4.235613617095115857e-02
6.526946107784430406e-01,6.727128039815388760e-01,3.997905818919618604e+00,7.053754724645435736e-01,4.062695072330591017e-03,2.098636821597210655e-02,-3.702755909256660264e-03,-4.070256744072912880e-02
6.566866267465067963e-01,6.767048199496026317e-01,3.997987928166391036e+00,7.053609857152645102e-01,3.903444458891236479e-03,2.016675365587161650e-02,-3.558000047265399892e-03,-3.911376018212781025e-02
6.606786427145707741e-01,6.806968359176666095e-01,3.998066830924855264e+00,7.053470652557426446e-01,3.750409689124545309e-03,1.937927755233204152e-02,-3.418931480230378954e-03,-3.758719033972889034e-02
6.646706586826345298e-01,6.846888518857303652e-01,3.998142652937267449e+00,7.053336888360949297e-01,3.603347248293253813e-03,1.862268494414820452e-02,-3.285327265158629641e-03,-3.612043244038795620e-02
6.686626746506985075e-01,6.886808678537943429e-01,3.998215515036185774e+00,7.053208350785090675e-01,3.462023111418410792e-03,1.789577007906473227e-02,-3.156973266966249872e-03,-3.471115574966453232e-02
6.726546906187622632e-01,6.926728838218580986e-01,3.998285533337099906e+00,7.053084834427743033e-01,3.326212372367187697e-03,1.719737451918490478e-02,-3.033663814199901755e-03,-3.335712065306616070e-02
6.766467065868262409e-01,6.966648997899220763e-01,3.998352819423564686e+00,7.052966141931745758e-01,3.195698887258124898e-03,1.652638526405780794e-02,-2.915201358661582715e-03,-3.205617506721269300e-02
6.806387225548899966e-01,7.006569157579858320e-01,3.998417480524836698e+00,7.052852083667396910e-01,3.070274932217564867e-03,1.588173298648598575e-02,-2.801396155643160954e-03,-3.080625106559983784e-02
6.846307385229539744e-01,7.046489317260498098e-01,3.998479619686930331e+00,7.052742477426892087e-01,2.949740873702921817e-03,1.526239034967602493e-02,-2.692065959177214213e-03,-2.960536165842465178e-02
6.886227544910177301e-01,7.086409476941135654e-01,3.998539335936809991e+00,7.052637148131183364e-01,2.833904851993196417e-03,1.466737033501885890e-02,-2.587035719780301016e-03,-2.845159758959046534e-02
6.926147704590817078e-01,7.126329636621775432e-01,3.998596724440104389e+00,7.052535927548538863e-01,2.722582477066914919e-03,1.409572469043496312e-02,-2.486137304032463077e-03,-2.734312436440162683e-02
6.966067864271454635e-01,7.166249796302412989e-01,3.998651876652900672e+00,7.052438654023803766e-01,2.615596535833653036e-03,1.354654242078368043e-02,-2.389209222101055206e-03,-2.627817935592839660e-02
7.005988023952094412e-01,7.206169955983052766e-01,3.998704880467416345e+00,7.052345172218700275e-01,2.512776711104613980e-03,1.301894832465677609e-02,-2.296096363931354311e-03,-2.525506899864226468e-02
7.045908183632734190e-01,7.246090115663692544e-01,3.998755820352099644e+00,7.052255332862170656e-01,2.413959311245328365e-03,1.251210160796745186e-02,-2.206649749429616218e-03,-2.427216612852588218e-02
7.085828343313371747e-01,7.286010275344330100e-01,3.998804777486241857e+00,7.052168992510603474e-01,2.318987010365702872e-03,1.202519453755712675e-02,-2.120726286117377915e-03,-2.332790739850799239e-02
7.125748502994011524e-01,7.325930435024969878e-01,3.998851829889325860e+00,7.052086013317533375e-01,2.227708598615762980e-03,1.155745116142270490e-02,-2.038188538916814192e-03,-2.242079082100718185e-02
7.165668662674649081e-01,7.365850594705607435e-01,3.998897052545414610e+00,7.052006262812257065e-01,2.139978742003556533e-03,1.110812606435729322e-02,-1.958904506533706933e-03,-2.154937337721164747e-02
7.205588822355288858e-01,7.405770754386247212e-01,3.998940517522574289e+00,7.051929613687369924e-01,2.055657751762751673e-03,1.067650318117330244e-02,-1.882747408320719186e-03,-2.071226873625101397e-02
7.245508982035926415e-01,7.445690914066884769e-01,3.998982294087778833e+00,7.051855943594416143e-01,1.974611362392408864e-03,1.026189466693949726e-02,-1.809595481494990143e-03,-1.990814508330087870e-02
7.285429141716566193e-01,7.485611073747524546e-01,3.999022448817320274e+00,7.051785134947602396e-01,1.896710518354716157e-03,9.863639785976374696e-03,-1.739331781940776011e-03,-1.913572298253316678e-02
7.325349301397203750e-01,7.525531233428162103e-01,3.999061045702835937e+00,7.051717074735361912e-01,1.821831169194432221e-03,9.481103861446626979e-03,-1.671843995953610929e-03,-1.839377335619343107e-02
7.365269461077843527e-01,7.565451393108801881e-01,3.999098146253340147e+00,7.051651654339086139e-01,1.749854072348178136e-03,9.113677273887788033e-03,-1.607024260850739095e-03,-1.768111555731173568e-02
7.405189620758481084e-01,7.605371552789439438e-01,3.999133809593245825e+00,7.051588769359032893e-01,1.680664603674664193e-03,8.760774479128485837e-03,-1.544768989217519496e-03,-1.699661547880301424e-02
7.445109780439120861e-01,7.645291712470079215e-01,3.999168092556566911e+00,7.051528319447066817e-01,1.614152575336369466e-03,8.421833076909024385e-03,-1.484978702295945219e-03,-1.633918375981411111e-02
7.485029940119758418e-01,7.685211872150716772e-01,3.999201049777492134e+00,7.051470208145885765e-01,1.550212060679179160e-03,8.096312924010362622e-03,-1.427557871406890310e-03,-1.570777407738521009e-02
7.524950099800398196e-01,7.725132031831356549e-01,3.999232733777517534e+00,7.051414342734412255e-01,1.488741225723622108e-03,7.783695261480261252e-03,-1.372414762029429977e-03,-1.510138146450523168e-02
7.564870259481035752e-01,7.765052191511994106e-01,3.999263195049040487e+00,7.051360634079482104e-01,1.429642167499522998e-03,7.483481881251918821e-03,-1.319461284984515224e-03,-1.451904070370852763e-02
7.604790419161675530e-01,7.804972351192633884e-01,3.999292482135851312e+00,7.051308996493097503e-01,1.372820758337667257e-03,7.195194364783219498e-03,-1.268612860463175446e-03,-1.395982485958698407e-02
7.644710578842313087e-01,7.844892510873271441e-01,3.999320641710634838e+00,7.051259347594998061e-01,1.318186495947948345e-03,6.918373285657253291e-03,-1.219788275835170322e-03,-1.342284374063048950e-02
7.684630738522952864e-01,7.884812670553911218e-01,3.999347718649110650e+00,7.051211608181232604e-01,1.265652359962565754e-03,6.652577486875088653e-03,-1.172909556752006234e-03,-1.290724250528448025e-02
7.724550898203590421e-01,7.924732830234548775e-01,3.999373756101747279e+00,7.051165702097061949e-01,1.215134673174134150e-03,6.397383398052625125e-03,-1.127901845399973063e-03,-1.241220034478961697e-02
7.764471057884230198e-01,7.964652989915188552e-01,3.999398795562469022e+00,7.051121556115211853e-01,1.166552968562939441e-03,6.152384330562199466e-03,-1.084693274970882507e-03,-1.193692912263745812e-02
7.804391217564867755e-01,8.004573149595826109e-01,3.999422876934725313e+00,7.051079099818829965e-01,1.119829861428556228e-03,5.917189842193693039e-03,-1.043214856487734892e-03,-1.148067214836000736e-02
7.844311377245507533e-01,8.044493309276465887e-01,3.999446038595141584e+00,7.051038265488749346e-01,1.074890926179961070e-03,5.691425123927729146e-03,-1.003400369619059096e-03,-1.104270299371806069e-02
7.884231536926145090e-01,8.084413468957103444e-01,3.999468317454676569e+00,7.050998987995187317e-01,1.031664577943125494e-03,5.474730393132176687e-03,-9.651862547091904099e-04,-1.062232432088628872e-02
7.924151696606784867e-01,8.124333628637743221e-01,3.999489749017442364e+00,7.050961204693602102e-01,9.900819586849962661e-04,5.266760315635110601e-03,-9.285115099766452513e-04,-1.021886676623483779e-02
7.964071856287424644e-01,8.164253788318382998e-01,3.999510367437236535e+00,7.050924855324626206e-01,9.500768277490578839e-04,5.067183465200741921e-03,-8.933175953777435516e-04,-9.831687896284708322e-03
8.003992015968062201e-01,8.204173947999020555e-01,3.999530205572054520e+00,7.050889881917580260e-01,9.115854563068737093e-04,4.875681789656027831e-03,-8.595483377082884348e-04,-9.460171176201296467e-03
8.043912175648701979e-01,8.244094107679660333e-01,3.999549295036355812e+00,7.050856228697988115e-01,8.745465261323914774e-04,4.691950107826414751e-03,-8.271498411974781070e-04,-9.103724997726833981e-03
8.083832335329339536e-01,8.284014267360297890e-01,3.999567666251557352e+00,7.050823841998239416e-01,8.389010318134992872e-04,4.515695622217208438e-03,-7.960704009335191995e-04,-8.761781737351937924e-03
8.123752495009979313e-01,8.323934427040937667e-01,3.999585348494417936e+00,7.050792670171993626e-01,8.045921870385441821e-04,4.346637446587919840e-03,-7.662604189665284072e-04,-8.433796843094759285e-03
8.163672654690616870e-01,8.363854586721575224e-01,3.999602369943745295e+00,7.050762663511567219e-01,7.715653341220374273e-04,4.184506164222057123e-03,-7.376723258703803566e-04,-8.119247980572339915e-03
8.203592814371256647e-01,8.403774746402215001e-01,3.999618757725270424e+00,7.050733774168579382e-01,7.397678570750798599e-04,4.029043399782494816e-03,-7.102605047435555383e-04,-7.817634205186392571e-03
8.243512974051894204e-01,8.443694906082852558e-01,3.999634537954920965e+00,7.050705956077424341e-01,7.091490977746417457e-04,3.880001405946131854e-03,-6.839812178559976285e-04,-7.528475162758781897e-03
8.283433133732533982e-01,8.483615065763492336e-01,3.999649735780408388e+00,7.050679164881754613e-01,6.796602753862401869e-04,3.737142662146197836e-03,-6.587925354679504200e-04,-7.251310313449921795e-03
8.323353293413171539e-01,8.523535225444129892e-01,3.999664375421284834e+00,7.050653357863659876e-01,6.512544087540206306e-04,3.600239506965863256e-03,-6.346542706156079513e-04,-6.985698220778421841e-03
8.363273453093811316e-01,8.563455385124769670e-01,3.999678480207609965e+00,7.050628493875327196e-01,6.238862414802426315e-04,3.469073768201269559e-03,-6.115279135178318566e-04,-6.731215835940485698e-03
8.403193612774448873e-01,8.603375544805407227e-01,3.999692072617038630e+00,7.050604533273491237e-01,5.975121700458885243e-04,3.343436414468214934e-03,-5.893765698102116724e-04,-6.487457823766138929e-03
8.443113772455088650e-01,8.643295704486047004e-01,3.999705174310720146e+00,7.050581437855995004e-01,5.720901742538586632e-04,3.223127232161004940e-03,-5.681649032753720513e-04,-6.254035937715822328e-03
8.483033932135726207e-01,8.683215864166684561e-01,3.999717806167793821e+00,7.050559170800836384e-01,5.475797503668999866e-04,3.107954489109943097e-03,-5.478590762537026123e-04,-6.030578368927106726e-03
8.522954091816365985e-01,8.723136023847324338e-01,3.999729988318617480e+00,7.050537696607462879e-01,5.239418467093415188e-04,2.997734644395677606e-03,-5.284266982137653676e-04,-5.816729184692584660e-03
8.562874251497003542e-01,8.763056183527961895e-01,3.999741740176930183e+00,7.050516981039953723e-01,5.011388013285156262e-04,2.892292050603373355e-03,-5.098367730113469382e-04,-5.612147752149164621e-03
8.602794411177643319e-01,8.802976343208601673e-01,3.999753080470718647e+00,7.050496991072493502e-01,4.791342821643951311e-04,2.791458670799329411e-03,-4.920596487635601124e-04,-5.416508190423642566e-03
8.642714570858280876e-01,8.842896502889239230e-01,3.999764027272105782e+00,7.050477694836586595e-01,4.578932291146031730e-04,2.695073814095394482e-03,-4.750669710177144855e-04,-5.229498858743956979e-03
8.682634730538920653e-01,8.882816662569879007e-01,3.999774598026121009e+00,7.050459061570242270e-01,4.373817982576966301e-04,2.602983879683051782e-03,-4.588316374300047064e-04,-5.050821860890842598e-03
8.722554890219558210e-01,8.922736822250516564e-01,3.999784809578529998e+00,7.050441061568831769e-01,4.175673079114261554e-04,2.515042112520404771e-03,-4.433277545138028151e-04,-4.880192572174027119e-03
8.762475049900197988e-01,8.962656981931156341e-01,3.999794678202668763e+00,7.050423666137703993e-01,3.984181866014679940e-04,2.431108365328782384e-03,-4.285305955145054841e-04,-4.717339178571472794e-03
8.802395209580837765e-01,9.002577141611796119e-01,3.999804219625358925e+00,7.050406847546430988e-01,3.799039228198353157e-04,2.351048879177142226e-03,-4.144165615740927539e-04,-4.562002251862532463e-03
8.842315369261475322e-01,9.042497301292433676e-01,3.999813449052002756e+00,7.050390578984500056e-01,3.619950163722407410e-04,2.274736069921345916e-03,-4.009631439398955418e-04,-4.413934336053980216e-03
8.882235528942115099e-01,9.082417460973073453e-01,3.999822381190787812e+00,7.050374834518586820e-01,3.446629314449722870e-04,2.202048324477345886e-03,-3.881488879180396557e-04,-4.272899552824971706e-03
8.922155688622752656e-01,9.122337620653711010e-01,3.999831030276149946e+00,7.050359589051136133e-01,3.278800511088419967e-04,2.132869805450354761e-03,-3.759533583101470119e-04,-4.138673223128205847e-03
8.962075848303392434e-01,9.162257780334350787e-01,3.999839410091430736e+00,7.050344818280371850e-01,3.116196333854404088e-04,2.067090268951687904e-03,-3.643571071841651297e-04,-4.011041514327269054e-03
9.001996007984029990e-01,9.202177940014988344e-01,3.999847533990871451e+00,7.050330498661476764e-01,2.958557686021379141e-04,2.004604887304139993e-03,-3.533416425156790793e-04,-3.889801096770663120e-03
9.041916167664669768e-01,9.242098099695628122e-01,3.999855414920870711e+00,7.050316607369075950e-01,2.805633381610661559e-04,1.945314082377080922e-03,-3.428893987110129661e-04,-3.774758820946642283e-03
9.081836327345307325e-01,9.282018259376265679e-01,3.999863065440630638e+00,7.050303122260801469e-01,2.657179745053639408e-04,1.889123367334377690e-03,-3.329837086206893825e-04,-3.665731410920832281e-03
9.121756487025947102e-01,9.321938419056905456e-01,3.999870497742167075e+00,7.050290021841986166e-01,2.512960223155502604e-04,1.835943195715117326e-03,-3.236087768522887377e-04,-3.562545171964233946e-03
9.161676646706584659e-01,9.361858578737543013e-01,3.999877723669737595e+00,7.050277285231377755e-01,2.372745008250021215e-04,1.785688818415565038e-03,-3.147496544823482180e-04,-3.465035713477690547e-03
9.201596806387224436e-01,9.401778738418182790e-01,3.999884754738721959e+00,7.050264892127827698e-01,2.236310672021346591e-04,1.738280149709225952e-03,-3.063922153671699020e-04,-3.373047689421758075e-03
9.241516966067861993e-01,9.441698898098820347e-01,3.999891602153966552e+00,7.050252822777929307e-01,2.103439809788554271e-04,1.693641637587006699e-03,-2.985231332204587814e-04,-3.286434547099570478e-03
9.281437125748501771e-01,9.481619057779460125e-01,3.999898276827645205e+00,7.050241057944505174e-01,1.973920693965069972e-04,1.651702145863964688e-03,-2.911298607698803377e-04,-3.205058298744726652e-03
9.321357285429139328e-01,9.521539217460097682e-01,3.999904789396647509e+00,7.050229578875929493e-01,1.847546936915023252e-04,1.612394838673480990e-03,-2.842006093389384878e-04,-3.128789297716658493e-03
9.361277445109779105e-01,9.561459377140737459e-01,3.999911150239531477e+00,7.050218367276230857e-01,1.724117162025251559e-04,1.575657075704839372e-03,-2.777243303266317426e-04,-3.057506035520015080e-03
9.401197604790416662e-01,9.601379536821375016e-01,3.999917369493060093e+00,7.050207405275916717e-01,1.603434682975191095e-04,1.541430310680880211e-03,-2.716906972619888652e-04,-2.991094945090152536e-03
9.441117764471056439e-01,9.641299696502014793e-01,3.999923457068359500e+00,7.050196675403479496e-01,1.485307190343121420e-04,1.509659999555879040e-03,-2.660900895753460236e-04,-2.929450222921038509e-03
9.481037924151693996e-01,9.681219856182652350e-01,3.999929422666708589e+00,7.050186160557539994e-01,1.369546445255664935e-04,1.480295512010343373e-03,-2.609135769538892193e-04,-2.872473657573110500e-03
9.520958083832333774e-01,9.721140015863292128e-01,3.999935275795002632e+00,7.050175843979582524e-01,1.255967979432170978e-04,1.453290052779721009e-03,-2.561529054333755700e-04,-2.820074477247505509e-03
9.560878243512971331e-01,9.761060175543929684e-01,3.999941025780902049e+00,7.050165709227237398e-01,1.144390801330885665e-04,1.428600585086314823e-03,-2.518004838631637235e-04,-2.772169201426980239e-03
9.600798403193611108e-01,9.800980335224569462e-01,3.999946681787698299e+00,7.050155740148063011e-01,1.034637107695246527e-04,1.406187763393518253e-03,-2.478493720167284763e-04,-2.728681510593397152e-03
9.640718562874250885e-01,9.840900494905209239e-01,3.999952252828913313e+00,7.050145920853801984e-01,9.265320004381294439e-05,1.386015870025403274e-03,-2.442932693855879201e-04,-2.689542123434020878e-03
9.680638722554888442e-01,9.880820654585846796e-01,3.999957747782668438e+00,7.050136235695046993e-01,8.199032077094159376e-05,1.368052758664362045e-03,-2.411265051874301459e-04,-2.654688687383938497e-03
9.720558882235528220e-01,9.920740814266486574e-01,3.999963175405829130e+00,7.050126669236296273e-01,7.145808096264971709e-05,1.352269802964656265e-03,-2.383440292776386701e-04,-2.624065679086378354e-03
9.760479041916165777e-01,9.960660973947124130e-01,3.999968544347960897e+00,7.050117206231353295e-01,6.103969674331466422e-05,1.338641850452404469e-03,-2.359414039940733120e-04,-2.597624315102959550e-03
9.800399201596805554e-01,1.000058113362776391e+00,3.999973863165114718e+00,7.050107831599013997e-01,5.071856560423526616e-05,1.327147183815213793e-03,-2.339147973056139975e-04,-2.575322476956186900e-03
9.840319361277443111e-01,1.004050129330840146e+00,3.999979140333460137e+00,7.050098530399039332e-01,4.047823995012578280e-05,1.317767484465548478e-03,-2.322609763625843170e-04,-2.557124640577852076e-03
9.880239520958082888e-01,1.008042145298904124e+00,3.999984384262795345e+00,7.050089287808332106e-01,3.030240089341162957e-05,1.310487805142201978e-03,-2.309773026411268075e-04,-2.543001823290504809e-03
9.920159680638720445e-01,1.012034161266967880e+00,3.999989603309947572e+00,7.050080089097316982e-01,2.017483224570071343e-05,1.305296544160228223e-03,-2.300617273789072061e-04,-2.532931533983390909e-03
9.960079840319360223e-01,1.016026177235031858e+00,3.999994805792090435e+00,7.050070919606468145e-01,1.007939467623231167e-05,1.302185429040036979e-03,-2.295127886645464781e-04,-2.526897741485181585e-03
1.000000000000000000e+00,1.020018193203095835e+00,4.000000000000000000e+00,7.050061764722934665e-01,-8.881784197001252323e-16,1.300112733588321134e-03,-2.291468768225109513e-04,-2.522878989289750046e-03


==> figures/data/igr_tw_profile_meta.csv <==
name,value
R_minus,1.0
U_minus,2.820024705889174
R_plus,4.0
U_plus,0.7050061764722935
kappa,1.0
gamma,1.4
alpha,0.01
L,1.0
N,501
c,0.0
m,2.820024705889174
q,8.952539341825322
R_s,2.062168171275752
xi_s,-0.020018193203095887

